SafeFlowMPC: Predictive and Safe Trajectory Planning for Robot Manipulators with Learning-based Policies

The emerging integration of robots into everyday life brings several major challenges. Compared to classical industrial applications, more flexibility is needed in combination with real-time reactivity. Learning-based methods can train powerful policies based on demonstrated trajectories, such that the robot generalizes a task to similar situations. However, these black-box models lack interpretability and rigorous safety guarantees. Optimization-based methods provide these guarantees but lack the required flexibility and generalization capabilities. This work proposes SafeFlowMPC, a combination of flow matching and online optimization to combine the strengths of learning and optimization. This method guarantees safety at all times and is designed to meet the demands of real-time execution by using a suboptimal model-predictive control formulation. SafeFlowMPC achieves strong performance in three real-world experiments on a KUKA 7-DoF manipulator, namely two grasping experiment and a dynamic human-robot object handover experiment. A video of the experiments is available at http://www.acin.tuwien.ac.at/42d6. The code is available at https://github.com/TU-Wien-ACIN-CDS/SafeFlowMPC.

==> data/p_BoundMPC.txt <==
4.593269338288038517e-01 -5.999983885885444845e-01 4.454559049035365925e-01
4.598149768238884993e-01 -5.993045649597159574e-01 4.455553774580022219e-01
4.660231023807096529e-01 -5.902863816146082243e-01 4.468485782709562537e-01
4.817203298520792432e-01 -5.656587470141269947e-01 4.504171109094404768e-01
5.027166579697158744e-01 -5.276650595018451684e-01 4.558435615617059122e-01
5.234974292748251212e-01 -4.817463518974132719e-01 4.619421681085104092e-01
5.408639633166516525e-01 -4.326092831738945765e-01 4.675406720058609134e-01
5.540223311953647034e-01 -3.829790731066874399e-01 4.719441642462344211e-01
5.634642674255567751e-01 -3.339722247116756471e-01 4.749116293633012242e-01
5.705535849328021714e-01 -2.861081265743382618e-01 4.764075840885084734e-01
5.771974893728196720e-01 -2.396309179089383123e-01 4.763394951808920252e-01
5.849945006819670112e-01 -1.945876911663986242e-01 4.744779354738534183e-01
5.950611829508047901e-01 -1.510361864514687680e-01 4.712173726981350175e-01
6.082117436757022988e-01 -1.090591275152827666e-01 4.676520399765585201e-01
6.250268709436205272e-01 -6.888005826281062838e-02 4.647310364397430060e-01
6.458637464946752615e-01 -3.082379879714114423e-02 4.629749716533052561e-01
6.708015310023697220e-01 4.759230245764356493e-03 4.625057832236206812e-01
6.995424768304117080e-01 3.753708748272550910e-02 4.631087152224136472e-01
7.313326992426621986e-01 6.709673850130123962e-02 4.640478566353334888e-01
7.649506521014544091e-01 9.302536373747966048e-02 4.638721505337479178e-01
7.984596940340510374e-01 1.159855005881204881e-01 4.610113839176025463e-01
8.296277662778612783e-01 1.370190517339377745e-01 4.534438395157173729e-01
8.567473139285587402e-01 1.562674832063654096e-01 4.388262328257441780e-01
8.787206818963682053e-01 1.734158507311941710e-01 4.171850630771556934e-01
8.951169264819035520e-01 1.879642885967131027e-01 3.912374557579429979e-01
9.060641956070826231e-01 1.997621513341442667e-01 3.640569567004028895e-01
9.119731236605854718e-01 2.093021448858899958e-01 3.378308404269777521e-01
9.133208451473557865e-01 2.177073987554832557e-01 3.142480342367055535e-01
9.106148789923490527e-01 2.265660433038758637e-01 2.952983856827256504e-01
9.046028979399600711e-01 2.362672496120776511e-01 2.809443267872632211e-01
8.961912373937681586e-01 2.457434686447222405e-01 2.691292162081458939e-01
8.862337535742556005e-01 2.540181774211743848e-01 2.585736135894564081e-01
8.753806406394066819e-01 2.607125126359486900e-01 2.487406348689571722e-01
8.637874959840448064e-01 2.668473707685424245e-01 2.406314570391982210e-01
8.512348143764266739e-01 2.738717797389668696e-01 2.355279174114284224e-01
8.374810708637071555e-01 2.818018027282877536e-01 2.325686785640862786e-01
8.223456454716370212e-01 2.898399764307005855e-01 2.299612861070895464e-01
8.057099573414852056e-01 2.974827710908072298e-01 2.266231382299931651e-01
7.875637401746418131e-01 3.046394062857739060e-01 2.221628437268712841e-01
7.680686932849816184e-01 3.114621319785970677e-01 2.165970841837059346e-01
7.475943417309438566e-01 3.181630172536158985e-01 2.101616347087453818e-01
7.267011097743029113e-01 3.248800040420254387e-01 2.031950987897025163e-01
7.060716068547883140e-01 3.316193170112065602e-01 1.960621151599918621e-01
6.864126936442778160e-01 3.382664719433635669e-01 1.890985865934252386e-01
6.683572612437108651e-01 3.446357484418681727e-01 1.825726657850343937e-01
6.523892015889408702e-01 3.505255894165292818e-01 1.766619440006460817e-01
6.387998682610055434e-01 3.557708229066280925e-01 1.714495854502599281e-01
6.276847947496378977e-01 3.602677118083378316e-01 1.669407497885601888e-01
6.189723512218295864e-01 3.639738022054704869e-01 1.630900743032155653e-01
6.124645214318004127e-01 3.669063457999267031e-01 1.598290375263402840e-01
6.078827458953112162e-01 3.691326397069478182e-01 1.570875066274025067e-01
6.049117442082588836e-01 3.707511213237195125e-01 1.548058479598538317e-01
6.032331605217847725e-01 3.718734752494387563e-01 1.529366396499163838e-01
6.025466850673670827e-01 3.726131923671213153e-01 1.514397212746020627e-01
6.025830916250715097e-01 3.730749066426873872e-01 1.502762567597413224e-01
6.031106345006042035e-01 3.733469824453127806e-01 1.494043900366581468e-01
6.039366376124417624e-01 3.734987303347861998e-01 1.487777516546897327e-01
6.049063929058368094e-01 3.735811523126779665e-01 1.483468956321069010e-01
6.059007660960122887e-01 3.736296795940104998e-01 1.480626491275870149e-01
6.068331539577526135e-01 3.736676525546695493e-01 1.478799736442935331e-01
6.076459972044551128e-01 3.737096486021122543e-01 1.477611440327729619e-01
6.083068725827684986e-01 3.737641671815988831e-01 1.476775367517139392e-01
6.088041936161220358e-01 3.738355334010618480e-01 1.476098580284782302e-01
6.091426457572863828e-01 3.739251111388348647e-01 1.475470658762695619e-01
6.093385792896864883e-01 3.740320313353547865e-01 1.474844746808234297e-01
6.094156320890709022e-01 3.741536635053423487e-01 1.474215747656163478e-01
6.094008444312527528e-01 3.742860167521901427e-01 1.473600125854898912e-01
6.093214690919879217e-01 3.744241803992936490e-01 1.473020223648114080e-01
6.092025895785957434e-01 3.745628335405655207e-01 1.472494250070190691e-01
6.090655640159527984e-01 3.746967861324213001e-01 1.472031667246235798e-01
6.089272288359914853e-01 3.748214769835013782e-01 1.471632767804816055e-01
6.087997346394961040e-01 3.749333548402876137e-01 1.471290848766521053e-01
6.086908526554677401e-01 3.750300962751810241e-01 1.470995443816376924e-01
6.086045845536786070e-01 3.751106505483239317e-01 1.470735427407717510e-01
6.085419252783872412e-01 3.751751337161062794e-01 1.470501287415726388e-01
6.085016591471653635e-01 3.752246144496191871e-01 1.470286317146132227e-01
6.084811048368788944e-01 3.752608414423728167e-01 1.470086818283507790e-01
6.084767582191209501e-01 3.752859592220534335e-01 1.469901599909800849e-01
6.084848093467610797e-01 3.753022492831935009e-01 1.469731116615990429e-01
6.085015298056972721e-01 3.753119204868436420e-01 1.469576548805598959e-01
6.085235395058258279e-01 3.753169596727606860e-01 1.469439036186819536e-01
6.085479690899509020e-01 3.753190425416890186e-01 1.469319170583610612e-01
6.085725370847414606e-01 3.753194972117047667e-01 1.469216764152937171e-01
6.085955611712728919e-01 3.753193086525438149e-01 1.469130847850302901e-01
6.086159216494525515e-01 3.753191510114615159e-01 1.469059824862610775e-01
6.086329930864795568e-01 3.753194358444778556e-01 1.469001699665890559e-01
6.086465577391870774e-01 3.753203665341462436e-01 1.468954316693096285e-01
6.086567118666170728e-01 3.753219918934144750e-01 1.468915564082864944e-01
6.086637736157815004e-01 3.753242545520653062e-01 1.468883520191510417e-01
6.086681988418720657e-01 3.753270318464457245e-01 1.468856538794722222e-01
6.086705090653855565e-01 3.753301684750989797e-01 1.468833280981668155e-01
6.086712338354403062e-01 3.753335011711835256e-01 1.468812707681346197e-01
6.086708681202616100e-01 3.753368761900380268e-01 1.468794047767170430e-01
6.086698440324498360e-01 3.753401606571766247e-01 1.468776754572743426e-01
6.086685152522771647e-01 3.753432488731688887e-01 1.468760460132119972e-01
6.086671519262523145e-01 3.753460646355913921e-01 1.468744932794343871e-01
6.086659435618204661e-01 3.753485605613551823e-01 1.468730040855553420e-01
6.086650074602057980e-01 3.753507152906433442e-01 1.468715722808934532e-01
6.086644004546397646e-01 3.753525293453640055e-01 1.468701963718634373e-01
6.086641320735329819e-01 3.753540203082875171e-01 1.468688776794137563e-01
6.086641776660681735e-01 3.753552178678379869e-01 1.468676189244808028e-01
6.086644904517783949e-01 3.753561591463313585e-01 1.468664231691772792e-01
6.086650118430697587e-01 3.753568846104372025e-01 1.468652930609497809e-01
6.086656797213297887e-01 3.753574347397123923e-01 1.468642303404233684e-01
6.086664346049591723e-01 3.753578475235327949e-01 1.468632355771597731e-01
6.086672238337786922e-01 3.753581567711920530e-01 1.468623080959202132e-01
6.086680040146382753e-01 3.753583911558183162e-01 1.468614460523073317e-01
6.086687420374262691e-01 3.753585738721930687e-01 1.468606466136401500e-01
6.086694149906840545e-01 3.753587227718713226e-01 1.468599062007300282e-01
6.086700092960877218e-01 3.753588508359671505e-01 1.468592207501802083e-01
6.086705193501328326e-01 3.753589668543404478e-01 1.468585859665191007e-01
6.086709459155743573e-01 3.753590762029011541e-01 1.468579975412316607e-01
6.086712944557535199e-01 3.753591816340970944e-01 1.468574513247599689e-01
6.086715735558393403e-01 3.753592840179777457e-01 1.468569434478023406e-01
6.086717935287144776e-01 3.753593829919896208e-01 1.468564703948956052e-01
6.086719652616301435e-01 3.753594774987646931e-01 1.468560290364805121e-01
6.086720993261658386e-01 3.753595662056636861e-01 1.468556166279236241e-01
6.086722053479529659e-01 3.753596478103871092e-01 1.468552307858349282e-01
6.086722916141605877e-01 3.753597212428680385e-01 1.468548694504862306e-01
6.086723648845971946e-01 3.753597857782410840e-01 1.468545308410499906e-01
6.086724303653163748e-01 3.753598410797335805e-01 1.468542134093378804e-01
6.086724918025232522e-01 3.753598871891159483e-01 1.468539157955404406e-01
6.086725516568590733e-01 3.753599244816947511e-01 1.468536367887226801e-01
6.086726113232104884e-01 3.753599535994703307e-01 1.468533752929538638e-01
6.086726713669272648e-01 3.753599753744100709e-01 1.468531302995793042e-01
6.086727317534852411e-01 3.753599907523804680e-01 1.468529008664704594e-01
6.086727920562894356e-01 3.753600007238253600e-01 1.468526861020079399e-01
6.086728516332408079e-01 3.753600062649886659e-01 1.468524851543064336e-01
6.086729097672787248e-01 3.753600082921239589e-01 1.468522972050342601e-01
6.086729657700894469e-01 3.753600076300390720e-01 1.468521214656721696e-01
6.086730190519585859e-01 3.753600049929751159e-01 1.468519571765443399e-01
6.086730691624271383e-01 3.753600009757046552e-01 1.468518036078795552e-01
6.086731158062458347e-01 3.753599960548392178e-01 1.468516600611053935e-01
6.086731588405314142e-01 3.753599905975840700e-01 1.468515258706569182e-01
6.086731982596172985e-01 3.753599848737466105e-01 1.468514004061605149e-01
6.086732341721640127e-01 3.753599790700793970e-01 1.468512830737292718e-01
6.086732667741980851e-01 3.753599733062779609e-01 1.468511733167918720e-01
6.086732963213009606e-01 3.753599676515002592e-01 1.468510706161147983e-01
6.086733231031373759e-01 3.753599621384962060e-01 1.468509744891194069e-01
6.086733474217854711e-01 3.753599567751452204e-01 1.468508844887775888e-01
6.086733695741719519e-01 3.753599515541081733e-01 1.468508002019335290e-01
6.086733898389192765e-01 3.753599464605367753e-01 1.468507212472755508e-01
6.086734084673549594e-01 3.753599414784033472e-01 1.468506472730463364e-01
6.086734256787973418e-01 3.753599365940784027e-01 1.468505779545411505e-01
6.086734416592323171e-01 3.753599317977200922e-01 1.468505129915144147e-01
6.086734565619791315e-01 3.753599270843986369e-01 1.468504521059231793e-01
6.086734705102025966e-01 3.753599224544515445e-01 1.468503950397926638e-01
6.086734836011598038e-01 3.753599179119490037e-01 1.468503415534157530e-01
6.086734959103258236e-01 3.753599134645398960e-01 1.468502914234059153e-01
6.086735074958415925e-01 3.753599091223908113e-01 1.468502444410011709e-01
6.086735184031735191e-01 3.753599048959437856e-01 1.468502004109064896e-01


==> data/p_SafeFlowMPC.txt <==
4.593269338288038517e-01 -5.999983885885444845e-01 4.454559049035365925e-01
4.596699182139098450e-01 -5.998828641441217302e-01 4.457897745009812285e-01
4.640957447363295296e-01 -5.983752054124465980e-01 4.502257851365052410e-01
4.759194819355311856e-01 -5.941822136253318565e-01 4.634190017363797320e-01
4.937559861471919609e-01 -5.871156938940744752e-01 4.858918640720747417e-01
5.150171059054456935e-01 -5.771866356740524839e-01 5.154156551572273148e-01
5.376085361459121970e-01 -5.646977000082791243e-01 5.486630827584368930e-01
5.604821187767250468e-01 -5.503030349401052401e-01 5.819493073652958204e-01
5.835673443938018679e-01 -5.348783906823524337e-01 6.115595395352144692e-01
6.074259139011759512e-01 -5.193007288606791283e-01 6.340619490450896123e-01
6.329556755095323561e-01 -5.037554856408258397e-01 6.469008064382018031e-01
6.613174088124701422e-01 -4.866324061634255682e-01 6.489460497765340286e-01
6.934761567572327312e-01 -4.640990751781853829e-01 6.412001512423033400e-01
7.289990260402580136e-01 -4.301247658315932587e-01 6.293235880407893612e-01
7.656315165330001005e-01 -3.809674868812750748e-01 6.178065999472942549e-01
7.999936299782399729e-01 -3.182521439969895338e-01 6.048190248779832245e-01
8.284401167054951109e-01 -2.465275710000880416e-01 5.873936539571021909e-01
8.482060456612023902e-01 -1.709185714737235795e-01 5.639872856255363498e-01
8.578998721904106395e-01 -9.524929095722611816e-02 5.347104002925100463e-01
8.571426348085694480e-01 -2.156031957067622296e-02 5.010047013110328074e-01
8.461492658943964296e-01 4.907929947303141249e-02 4.655396414344288303e-01
8.257732896094547304e-01 1.160229617348494391e-01 4.319299598657335704e-01
7.976808291403574280e-01 1.785820308175145588e-01 4.038508772898127264e-01
7.645812621153366129e-01 2.350812694835846539e-01 3.817922415409641390e-01
7.297561380951712584e-01 2.834619320153862754e-01 3.632440984736671763e-01
6.962584136691868375e-01 3.227123494299782847e-01 3.460180991583453602e-01
6.664809201376129533e-01 3.529347044961783642e-01 3.287835736499755690e-01
6.419194180244029990e-01 3.749734078128486026e-01 3.109536042596865446e-01
6.231603833213560373e-01 3.900295689696796075e-01 2.925168529965768149e-01
6.100349402999221127e-01 3.993989809177711514e-01 2.738851168975379169e-01
6.018567967188634960e-01 4.043397465141785330e-01 2.557016172775979923e-01
5.976639962770775583e-01 4.060172450309058600e-01 2.386244619941038647e-01
5.964183236447143655e-01 4.054685533951035148e-01 2.231587645914747953e-01
5.971452180128249410e-01 4.035701909408699328e-01 2.095746831832251966e-01
5.990179195198304107e-01 4.010216960074782788e-01 1.979139349774808321e-01
6.013961269674624743e-01 3.983468597667205735e-01 1.880515107469867275e-01
6.038255791012137053e-01 3.959081717490917640e-01 1.797741079887680560e-01
6.060140515822897145e-01 3.939249279957395822e-01 1.728417825822333442e-01
6.078076277286247331e-01 3.924978130672924226e-01 1.670902978825550556e-01
6.091679628878382546e-01 3.916432631163157541e-01 1.625189229780718003e-01
6.101275065264066821e-01 3.913167917469644874e-01 1.591913541841195046e-01
6.107474455002239733e-01 3.914259565538916741e-01 1.570959696840100173e-01
6.110978041433224872e-01 3.918494321287159798e-01 1.561156104608678319e-01
6.112451642290537279e-01 3.924591705944042164e-01 1.560450435250733958e-01
6.112477343114494088e-01 3.931376488572917993e-01 1.566277908131846475e-01
6.111544466729662561e-01 3.937916833199505140e-01 1.575998609341506540e-01
6.110048993465841960e-01 3.943580436677074363e-01 1.587213634245733251e-01
6.108299050438770195e-01 3.948016636684753000e-01 1.597986256678216310e-01
6.106523165554120780e-01 3.951122481212435700e-01 1.606978560402886336e-01
6.104867389561515756e-01 3.952988278509528830e-01 1.613455136702209580e-01
6.103416241615249316e-01 3.953830919700203617e-01 1.617195355676623592e-01
6.102223852920537484e-01 3.953916275927256141e-01 1.618376540194102486e-01
6.101308449245158583e-01 3.953514117480441681e-01 1.617458271716955553e-01
6.100657618401762461e-01 3.952872462180780921e-01 1.615075373126431957e-01
6.100252128070720037e-01 3.952184871570067481e-01 1.611921309008674252e-01
6.100068253956024700e-01 3.951583583232411434e-01 1.608606139050433592e-01
6.100081759580159302e-01 3.951145184676932987e-01 1.605599434102711887e-01
6.100269690658375321e-01 3.950888372047088315e-01 1.603210626841557740e-01
6.100592796110330118e-01 3.950803375265690143e-01 1.601575239714554955e-01
6.100993140032422435e-01 3.950869649662770433e-01 1.600692793185815310e-01
6.101407986545677176e-01 3.951053815527747481e-01 1.600468693521719110e-01
6.101795187294540845e-01 3.951310064646739173e-01 1.600745647479477340e-01
6.102134352814170271e-01 3.951589529446297155e-01 1.601344339902407432e-01
6.102403406781509165e-01 3.951857757838446727e-01 1.602070817465583996e-01
6.102586551858875108e-01 3.952095321730053068e-01 1.602762761843832540e-01
6.102685279105223293e-01 3.952287880552342592e-01 1.603346239781078819e-01
6.102707446925423884e-01 3.952427022128487399e-01 1.603794801427032568e-01
6.102671498839000730e-01 3.952509141529266801e-01 1.604092563572177832e-01
6.102599551116903998e-01 3.952542365154381176e-01 1.604248782562996967e-01
6.102506476638069888e-01 3.952547090246809613e-01 1.604293666457171919e-01
6.102405932952287282e-01 3.952542603460378334e-01 1.604252630251418732e-01
6.102306675511111056e-01 3.952549468473540717e-01 1.604153830067599484e-01
6.102221849804314591e-01 3.952569637514208867e-01 1.604031123466339026e-01
6.102159030917216898e-01 3.952597342281850556e-01 1.603911175249944365e-01
6.102120374273005687e-01 3.952630117821430700e-01 1.603804618998052600e-01
6.102103007324816142e-01 3.952663501913107891e-01 1.603709537396003360e-01
6.102094157964894627e-01 3.952699814913527843e-01 1.603617476460023894e-01
6.102081792955209583e-01 3.952746890071840991e-01 1.603507382238616719e-01
6.102066966911268153e-01 3.952800326898986416e-01 1.603375164770657058e-01


==> data/p_SafeFlowMPC_ho.txt <==
4.935335069483477444e-01 -2.566223602427126771e-01 7.606581156393782406e-01
4.937052930837947939e-01 -2.566316524774763241e-01 7.607253714112323095e-01
4.959751295056264997e-01 -2.567559783550010799e-01 7.616071775548727274e-01
5.025941145118055786e-01 -2.571376839101230938e-01 7.641028610308507885e-01
5.136505773004647057e-01 -2.577858046024499306e-01 7.680076824534882718e-01
5.280511769775314557e-01 -2.585080512628730731e-01 7.726913909896629962e-01
5.447677886857996699e-01 -2.591056525770083496e-01 7.777222596966787416e-01
5.632811036149180106e-01 -2.598489982305686175e-01 7.828902367573358223e-01
5.831512764165156515e-01 -2.611268486753708373e-01 7.879962344413063979e-01
6.036403048246543612e-01 -2.629848106399498286e-01 7.928743846503939485e-01
6.236908174652143755e-01 -2.655212153748978121e-01 7.974234840233918042e-01
6.419716379487595548e-01 -2.694934157829508292e-01 8.015240552907322291e-01
6.569306480257419700e-01 -2.765198445464455146e-01 8.050948347048226816e-01
6.670650688160019159e-01 -2.882971349981942044e-01 8.081663848303234365e-01
6.704543550463387680e-01 -3.067680312328401881e-01 8.110442785069500449e-01
6.647482689297561365e-01 -3.339071090705623135e-01 8.143369472116637198e-01
6.479551339714101355e-01 -3.702944181944270996e-01 8.185316691317054971e-01
6.186526018666094195e-01 -4.143661937928967975e-01 8.237618664343775432e-01
5.761461703654832123e-01 -4.627136540583015045e-01 8.297219928918768694e-01
5.204000910649009271e-01 -5.113187081182003491e-01 8.357332815215385846e-01
4.520268838251146892e-01 -5.562547018232407714e-01 8.410460567140938259e-01
3.724614898655504991e-01 -5.940000346359048944e-01 8.449042688372434551e-01
2.837154373117380390e-01 -6.217876264741726278e-01 8.465229999755173873e-01
1.878974028261853335e-01 -6.375637147446480135e-01 8.451922517288460446e-01
8.718670891353040575e-02 -6.394652598495096374e-01 8.405102387727513280e-01
-1.534160771897595359e-02 -6.256063769951524245e-01 8.325089130064423637e-01
-1.147814187638344086e-01 -5.950490283287741544e-01 8.215280196802737800e-01
-2.050470396210615776e-01 -5.493631580882186727e-01 8.080885412692447867e-01
-2.809717840637586117e-01 -4.931041160365620124e-01 7.927961688811235863e-01
-3.400773537194101692e-01 -4.326496688605855345e-01 7.763600160062055222e-01
-3.827845139941646324e-01 -3.742851273291230019e-01 7.596867072638459062e-01
-4.114344396512188418e-01 -3.228985105728171545e-01 7.438907405585422072e-01
-4.291884117563690149e-01 -2.815770760225891900e-01 7.301001753791531712e-01
-4.392223851688819014e-01 -2.515505945899577656e-01 7.191371907870776070e-01
-4.442336814004052004e-01 -2.323823976675321590e-01 7.113055970048209886e-01
-4.461977486624966738e-01 -2.224091176443617757e-01 7.063914328652149965e-01
-4.464148000467675903e-01 -2.192111234588622892e-01 7.037999563464113484e-01


==> data/p_VPSTO.txt <==
4.593269338288038517e-01 -5.999983885885444845e-01 4.454559049035365925e-01
4.675440030176213346e-01 -5.990866434288496523e-01 4.477734626151422814e-01
4.900968731275341939e-01 -5.943362379972394471e-01 4.565565909328756500e-01
5.234592149098632463e-01 -5.821801497570180395e-01 4.748548665319776152e-01
5.634623168802086468e-01 -5.581556285791896554e-01 5.058076124950895425e-01
6.051254749451759896e-01 -5.191003922643774304e-01 5.497777301683033357e-01
6.439762746029584761e-01 -4.697298272694841459e-01 5.995448285300113422e-01
6.778794814029922566e-01 -4.186284572198705201e-01 6.471215038541673348e-01
7.075065879814546044e-01 -3.764721606795030651e-01 6.860228998949933210e-01
7.354484029414460888e-01 -3.505057026516394392e-01 7.131902131523045751e-01
7.643474383920452198e-01 -3.363033749755423574e-01 7.303478475094484779e-01
7.966163425652079688e-01 -3.264016363159943368e-01 7.373423276074938526e-01
8.351520671080807645e-01 -3.122784352902546190e-01 7.311824186937979642e-01
8.807036665005205656e-01 -2.854346543945869841e-01 7.086333313061479178e-01
9.281457944027078355e-01 -2.395400787673745424e-01 6.714305650745482357e-01
9.699803320632131021e-01 -1.707715194887188259e-01 6.250193235661977154e-01
9.980268619854595347e-01 -7.850452047163086755e-02 5.773985089276029159e-01
1.006342568451310315e+00 3.059093137835423859e-02 5.344226200117041525e-01
9.948234999841562010e-01 1.415445990274462884e-01 4.957126793017220812e-01
9.682247587867121030e-01 2.398915925153328743e-01 4.597811627215460106e-01
9.352677652119121277e-01 3.138353480981619925e-01 4.253178968611968092e-01
9.026654363807965487e-01 3.613480800648743996e-01 3.936436254695797610e-01
8.703030761635988100e-01 3.912025579254355123e-01 3.681142726646695618e-01
8.355914190375105521e-01 4.126838667343973865e-01 3.501933238344246413e-01
7.950047595446235738e-01 4.339807959137801929e-01 3.384744466576763422e-01
7.487124004357593732e-01 4.553570578825071880e-01 3.294168666740035500e-01
7.023197778487273446e-01 4.698553222298894050e-01 3.200001319497743912e-01
6.625341918794283025e-01 4.717560157232725260e-01 3.086343643383525626e-01
6.356922322972913264e-01 4.570036807360104980e-01 2.947426165929125652e-01
6.217236501917337010e-01 4.302207732329916268e-01 2.798493018257636189e-01
6.156957552006174783e-01 4.028171654230154330e-01 2.659529495803524268e-01
6.140134014769810245e-01 3.852994184516027043e-01 2.538228764782204383e-01
6.139462595953852908e-01 3.833631346228545955e-01 2.495057870207199324e-01
6.140922969003310694e-01 3.835181393506787439e-01 2.386683607182158440e-01
6.144366445105559071e-01 3.838729134203812676e-01 2.265065401689154156e-01
6.148512074935122973e-01 3.842960274763806972e-01 2.135593698898543835e-01
6.152346953511721450e-01 3.846984606807529183e-01 2.003855566428488222e-01
6.155212325544540120e-01 3.850294589800297707e-01 1.875636543095642039e-01
6.156838491421070536e-01 3.852708892578662336e-01 1.756899461525105455e-01
6.157324195826162638e-01 3.854293630822753225e-01 1.653746000130958405e-01
6.157056846220415602e-01 3.855256888601615861e-01 1.572367991426489309e-01
6.156571263163855834e-01 3.855815373414214209e-01 1.518994221410779610e-01
6.156346280233517820e-01 3.856035415583105030e-01 1.499834383587076991e-01
6.156346280233517820e-01 3.856035415583105030e-01 1.499834383587076991e-01
6.156346280233517820e-01 3.856035415583105030e-01 1.499834383587076991e-01
6.156346280233517820e-01 3.856035415583105030e-01 1.499834383587076991e-01
6.156346280233517820e-01 3.856035415583105030e-01 1.499834383587076991e-01
6.156346280233517820e-01 3.856035415583105030e-01 1.499834383587076991e-01


==> data/p_hand.txt <==
2.326910686492920100e+00 -6.337637901306152344e-01 4.111002922058105691e-01
2.308959865570068271e+00 -6.327710032463074175e-01 4.063657522201538086e-01
2.272844219207763583e+00 -6.189604520797729048e-01 4.007601499557494895e-01
2.205133914947509766e+00 -5.978856563568115678e-01 3.915607690811157005e-01
2.116189527511596502e+00 -5.817565679550170676e-01 3.778383970260620339e-01
2.011150884628295721e+00 -5.582151055335998757e-01 3.707748174667357954e-01
1.902960300445556641e+00 -5.171300947666168657e-01 3.703737258911132812e-01
1.790449380874633789e+00 -4.506580173969269021e-01 3.784822463989258035e-01
1.704725933074951127e+00 -3.798986673355102539e-01 3.887945413589477539e-01
1.639573478698730380e+00 -3.141779839992523415e-01 3.966905832290649192e-01
1.585912895202636674e+00 -2.581466913223266491e-01 3.987663507461547407e-01
1.501446628570556552e+00 -2.219035327434539795e-01 4.075816392898559126e-01
1.335352754592895597e+00 -2.188434362411499079e-01 4.664291143417358398e-01
1.137606810402118196e+00 -2.556640723087488243e-01 5.750623739861382422e-01
9.457258725984513115e-01 -3.054961766627191100e-01 6.874437802845668744e-01
7.568095143755082521e-01 -3.634052132473643004e-01 8.022474149170110147e-01
5.989844630346599086e-01 -4.253048265533304617e-01 9.080398068861874616e-01
5.186957182973391811e-01 -4.830219075336783519e-01 9.616626719988509153e-01
4.586144892939562068e-01 -5.177662529030795380e-01 9.661948348920601504e-01
3.873999504952551076e-01 -5.495401023997406043e-01 9.668304638060515321e-01
3.069340131502519275e-01 -5.759243090666343878e-01 9.627049893088818200e-01
2.197385725501075915e-01 -5.946491998305691862e-01 9.538731663591955012e-01
1.286363495382957800e-01 -6.049264774041787085e-01 9.419278146100378279e-01
3.697665132239310454e-02 -6.070572800265224833e-01 9.291301206882607300e-01
-5.166234001348095350e-02 -6.022346651677121798e-01 9.169110295243374509e-01
-1.350291315300314043e-01 -5.932049814703099777e-01 9.048392269271209321e-01
-2.129558308967677560e-01 -5.831341592447294442e-01 8.909982547682767651e-01
-2.873429173013671845e-01 -5.736898901930604922e-01 8.736079532743056264e-01
-3.620084275796668360e-01 -5.654064796644011626e-01 8.525684140556185620e-01
-4.406677462097873255e-01 -5.587621388354586660e-01 8.301371667683040689e-01
-5.250082121020864800e-01 -5.543080999522109753e-01 8.104526355809530402e-01
-6.145985307316064183e-01 -5.530784688190873988e-01 7.976000197485646481e-01
-7.069170283176501313e-01 -5.561567348708909009e-01 7.937141777535742238e-01
-7.977794186046081037e-01 -5.637597682396285892e-01 7.985883425779062295e-01
-8.698238239639586311e-01 -5.724359473313967994e-01 8.067568543091382383e-01
-9.067300803868507675e-01 -5.777403559832154922e-01 8.118041792813401880e-01


==> data/r_BoundMPC.txt <==
7.593334601161443320e-01 2.475790360294204961e-01 6.017618443095130720e-01 -1.940355666076765684e-01 9.688677004207422172e-01 -1.537711870691669813e-01 -6.210981365607867177e-01 4.071199206784337221e-07 7.837328018914051508e-01
7.592201422920871190e-01 2.480235808872422731e-01 6.017217619978959542e-01 -1.949368050764442029e-01 9.687536031463955810e-01 -1.533495954264776362e-01 -6.209544408123445214e-01 -8.716161687140761005e-04 7.838461728685566232e-01
7.579188936936087639e-01 2.534022091479634087e-01 6.011208455719931898e-01 -2.062520363027347536e-01 9.672861787581986670e-01 -1.477076365809754099e-01 -6.188853271028742498e-01 -1.203198995569483565e-02 7.853891921299110956e-01
7.563798434433669504e-01 2.637511373695495820e-01 5.986024306406187989e-01 -2.328146438446173638e-01 9.637320745676318801e-01 -1.304524053479757806e-01 -6.112993326056326282e-01 -4.069184176020535643e-02 7.903526427931210074e-01
7.594881993266900944e-01 2.696396093604268573e-01 5.920068885979777873e-01 -2.630866444749921929e-01 9.596213073188600839e-01 -9.956085595519532927e-02 -5.949479746855107498e-01 -8.013381061448722475e-02 7.997596387753076463e-01
7.719684593430816699e-01 2.622762635619293459e-01 5.790301022843825640e-01 -2.832701644751186576e-01 9.574034960325973342e-01 -5.600499712346990178e-02 -5.690542256215204153e-01 -1.207878609652230095e-01 8.133803421190716199e-01
7.950861487315562526e-01 2.374334254880827999e-01 5.580890471566493094e-01 -2.845800651701152484e-01 9.586492255697358633e-01 -2.418433856594043307e-03 -5.355858498905610166e-01 -1.568981541495653997e-01 8.297775404416924960e-01
8.260437903430232209e-01 1.952579369005240650e-01 5.287021794101880445e-01 -2.644502717043265561e-01 9.626749128205193129e-01 5.764604081386261181e-02 -4.977124774719230427e-01 -1.874335890478455169e-01 8.468476483201710092e-01
8.597530954680583370e-01 1.389126868575372986e-01 4.914548608601929658e-01 -2.251457128927275286e-01 9.668338052362408508e-01 1.205893901569961846e-01 -4.584037770340874118e-01 -2.143260564710472160e-01 8.625139527674042794e-01
8.910538575421999008e-01 7.317398137527966751e-02 4.479604797399601712e-01 -1.713784364780045755e-01 9.681063343285213341e-01 1.827554566718810614e-01 -4.203004335823597448e-01 -2.396157212761372002e-01 8.751753262334336370e-01
9.161113627414765315e-01 3.077961038095954061e-03 4.009120816485867156e-01 -1.087360351131966552e-01 9.643982896565532759e-01 2.410651645828919276e-01 -3.858969366603171025e-01 -2.644361266229768859e-01 8.838309166423294894e-01
9.331358467408943369e-01 -6.729200086770535660e-02 3.531703245551284787e-01 -4.265866220490614757e-02 9.546648506304060700e-01 2.946103554013540515e-01 -3.569842154298166759e-01 -2.899772570220726653e-01 8.879614070126657932e-01
9.418751998998166064e-01 -1.352463973053542601e-01 3.075378347937093859e-01 2.244172456686358008e-02 9.386750841437667692e-01 3.440718753489705461e-01 -3.352125845074221400e-01 -3.171710869918863418e-01 8.871499449158747330e-01
9.429175480267614207e-01 -1.995540669729585492e-01 2.666170886829127840e-01 8.343304320243341565e-02 9.166088669103623632e-01 3.909822405215901409e-01 -3.224056837668670683e-01 -3.464193404760387285e-01 8.809359883776830547e-01
9.373220126446338840e-01 -2.603359438875820220e-01 2.316303972538465150e-01 1.386491871594549008e-01 8.884621058255540715e-01 4.375059878585030315e-01 -3.196933648229745017e-01 -3.779686267829432955e-01 8.688704561993007003e-01
9.261336521701326596e-01 -3.184676525368365652e-01 2.021257346447713488e-01 1.876719536822965551e-01 8.538791688583972084e-01 4.854581370115891303e-01 -3.271936676023570190e-01 -4.116657858959980043e-01 8.505736797030276630e-01
9.100707734045152542e-01 -3.749848992144151905e-01 1.765149080278000382e-01 2.308732782510347081e-01 8.123808876979753402e-01 5.354762578235099379e-01 -3.441928482472117468e-01 -4.465687166206391834e-01 8.258980957426087510e-01
8.894998728580604253e-01 -4.306361147138290102e-01 1.527825673618302127e-01 2.689652359069334420e-01 7.637503887070853370e-01 5.868075030393730129e-01 -3.693882484040633130e-01 -4.808720000727365607e-01 7.951820178342968726e-01
8.645995666840555760e-01 -4.856909830551300877e-01 1.287317298442181568e-01 3.030281805664531425e-01 7.083915215255633946e-01 6.374600960164349406e-01 -4.008010866656033788e-01 -5.121383809183204239e-01 7.596530574663890034e-01
8.356321101343161528e-01 -5.396909439281359910e-01 1.022382587607406912e-01 3.346283265039529109e-01 6.477755351905578607e-01 6.844053909122506107e-01 -4.355948342366269266e-01 -5.376993035615206251e-01 7.218979147606825464e-01
8.038078457786657083e-01 -5.904470805487067597e-01 7.256164369809758874e-02 3.647986799871226204e-01 5.855811566153593661e-01 7.238899309264295034e-01 -4.699094275967589107e-01 -5.553980141200784981e-01 6.860890436139900350e-01
7.709663259148473724e-01 -6.356390432265013324e-01 3.967279964231493206e-02 3.955639974590963170e-01 5.267384802979817593e-01 7.523800218556795372e-01 -4.991393074278375197e-01 -5.643665299248978862e-01 6.575335517530553897e-01
7.381570884515165076e-01 -6.746183545942588955e-01 3.766751029031956133e-03 4.304518442436230385e-01 4.752783313970770918e-01 7.673471948809572618e-01 -5.194567571569781439e-01 -5.648013662775125399e-01 6.412207842038586403e-01
7.054621319125733425e-01 -7.079735186652056367e-01 -3.311611852519122379e-02 4.709104735719391588e-01 4.332955773805938215e-01 7.684388515052253954e-01 -5.296852898822269617e-01 -5.576992374848879219e-01 6.390657667182272350e-01
6.725960904803783835e-01 -7.368753808586402387e-01 -6.803801992228319939e-02 5.155065636739525337e-01 4.005973346659882361e-01 7.574792130927288092e-01 -5.309119342033894462e-01 -5.445516031956387781e-01 6.493042965955759804e-01
6.397545559024815365e-01 -7.621712470673240869e-01 -9.904089229131074479e-02 5.619001174613194038e-01 3.758977441625169225e-01 7.368643999614086226e-01 -5.243876106459556263e-01 -5.270634459696208474e-01 6.687464076342052310e-01
6.077762836468161289e-01 -7.841465372483769070e-01 -1.253881858782746328e-01 6.080675435581290866e-01 3.579953316383891471e-01 7.085853547712531730e-01 -5.107463671017619111e-01 -5.069058597476455708e-01 6.943951309203230116e-01
5.780391897183823069e-01 -8.027051625555727821e-01 -1.467484826372924267e-01 6.521482046777733466e-01 3.463373938980187638e-01 6.743538601680023614e-01 -4.904828379110457437e-01 -4.855047184060730103e-01 7.236793171841838790e-01
5.524043112657875954e-01 -8.175930058309587301e-01 -1.624535432401182922e-01 6.919659645401033954e-01 3.411005600823674988e-01 6.362652841618656741e-01 -4.647930515972193977e-01 -4.638880088208718333e-01 7.541719528457362376e-01
5.312749706929426052e-01 -8.293633448090877991e-01 -1.729258448072332477e-01 7.272177958380530161e-01 3.417198211912668704e-01 5.952997910477146881e-01 -4.346276371006071448e-01 -4.420226307465387472e-01 7.846749715495278110e-01
5.131620717437067603e-01 -8.393632122629326453e-01 -1.792598282475970639e-01 7.592016264449210627e-01 3.464864487846343044e-01 5.509628219871096633e-01 -4.003468228012972419e-01 -4.188275763464771595e-01 8.150496198174945750e-01
4.965702347868441446e-01 -8.487762819222607336e-01 -1.816502826035827911e-01 7.885047105238333076e-01 3.536154804898479775e-01 5.032061341435135615e-01 -3.628750796148231816e-01 -3.931092916787352620e-01 8.448590186477142883e-01
4.803320707471193107e-01 -8.585015531512001363e-01 -1.796000697348467401e-01 8.153198188498838039e-01 3.615610090906706264e-01 4.522468680885795567e-01 -3.233182562157254081e-01 -3.636601709595283505e-01 8.736226789955201522e-01
4.647513256788883829e-01 -8.684910796515390441e-01 -1.724223008935332202e-01 8.388763756168802210e-01 3.695636104096322039e-01 3.996362900099096338e-01 -2.833595449452919190e-01 -3.303724904205884716e-01 9.003118270142269619e-01
4.507134958876241049e-01 -8.781225339178208023e-01 -1.604934891218414983e-01 8.584420105466080697e-01 3.770616120688837780e-01 3.477094408161964800e-01 -2.448155615018255127e-01 -2.944916911047925634e-01 9.237640308632857344e-01
4.372760870111776499e-01 -8.874899808755229991e-01 -1.454343754885930318e-01 8.749391380999507195e-01 3.824133093527378180e-01 2.970548189321340904e-01 -2.080171347488200817e-01 -2.571411959905515743e-01 9.437199144743317891e-01
4.225701856877122631e-01 -8.971022828227013246e-01 -1.290036136011328827e-01 8.897757087263002962e-01 3.835476338599030366e-01 2.473669353836117635e-01 -1.724344116714020547e-01 -2.193141735382549418e-01 9.602956143588128324e-01
4.053433650965888591e-01 -9.072189789123268344e-01 -1.124743556258429866e-01 9.036982349544329107e-01 3.790937496220992964e-01 1.990412749599931308e-01 -1.379356970200823762e-01 -1.823229368421105390e-01 9.735153261191380469e-01
3.851676947552238328e-01 -9.177684905945984184e-01 -9.667908040863462671e-02 9.168647117438466498e-01 3.686565461696396095e-01 1.531386669823963653e-01 -1.049044673777986547e-01 -1.476257045300204962e-01 9.834641346211845381e-01
3.623251825702713536e-01 -9.284271556542930126e-01 -8.211868678381978315e-02 9.291017122969161823e-01 3.527694933160888668e-01 1.110121290330421950e-01 -7.409770767276399606e-02 -1.165191024218326099e-01 9.904205311323329708e-01
3.377089911172795889e-01 -9.387133120201909264e-01 -6.906486193885288949e-02 9.401028672079350113e-01 3.327655796034454383e-01 7.398424223172683778e-02 -4.646758424933405962e-02 -8.991321853468867142e-02 9.948650042828747209e-01
3.126483358871146589e-01 -9.481163475362749393e-01 -5.767503447325758592e-02 9.495919280850887434e-01 3.105141292198759229e-01 4.308300906930665614e-02 -2.293879209247333406e-02 -6.823757827836281209e-02 9.974053562759940261e-01
2.885482102140627392e-01 -9.562575078810348073e-01 -4.807815515817983471e-02 9.574562516273682489e-01 2.879623378805974410e-01 1.884723274145120447e-02 -4.178109851458403079e-03 -5.147106549794350921e-02 9.986657462908076210e-01
2.665239520182867694e-01 -9.629819598478139842e-01 -4.038227344042887024e-02 9.637807091541517046e-01 2.666931043342919971e-01 1.238048003692541338e-03 9.577455970922684608e-03 -3.924962558040587246e-02 9.991835363079815124e-01
2.472205055399118168e-01 -9.683402361165950323e-01 -3.462959367719315590e-02 9.687810189721400844e-01 2.477025706174270647e-01 -1.033314031747295178e-02 1.858383490812540867e-02 -3.099392887608185335e-02 9.993467953883337085e-01
2.308265652648892052e-01 -9.725088193495485811e-01 -3.075212277812394007e-02 9.727102776125600148e-01 2.314081834217913691e-01 -1.688100922110492147e-02 2.353322321549514845e-02 -2.601632050797189621e-02 9.993844798036020105e-01
2.171604319676518347e-01 -9.757181157715404396e-01 -2.855705416981518460e-02 9.758051986039149028e-01 2.177554218010216425e-01 -1.966699402129206894e-02 2.540789572548797851e-02 -2.359522899855024877e-02 9.993986712034936826e-01
2.058812627894973102e-01 -9.781834758958540821e-01 -2.774874981881794017e-02 9.782502397798404914e-01 2.064624673749625994e-01 -1.999294715962031052e-02 2.528584590016322992e-02 -2.302904795574313088e-02 9.994149733455895968e-01
1.966586814688856544e-01 -9.800728208164255495e-01 -2.797550535475120184e-02 9.801743722970046591e-01 1.972219328421493945e-01 -1.901865132388447233e-02 2.415704648942343727e-02 -2.368069050811315301e-02 9.994276672185768984e-01
1.891772958162333818e-01 -9.815181453506666154e-01 -2.888046216813305520e-02 9.816782443477268805e-01 1.897273529898185207e-01 -1.764528554150498335e-02 2.279858157916338571e-02 -2.501323399451661073e-02 9.994271173042652556e-01
1.831523261121162371e-01 -9.826222171241063563e-01 -3.014637380890386464e-02 9.828446103927814814e-01 1.836989745968948262e-01 -1.646689266105231045e-02 2.171859253225822545e-02 -2.661325132625700848e-02 9.994098446544655845e-01
1.783704124324643203e-01 -9.834582703895030642e-01 -3.152501183441325933e-02 9.837358139022350789e-01 1.789266706244873051e-01 -1.578274327687335596e-02 2.116233481400454919e-02 -2.819710874759251071e-02 9.993783460949595687e-01
1.746747457279749782e-01 -9.840781569062955203e-01 -3.284683097006566715e-02 9.843986973632703474e-01 1.752542551986357444e-01 -1.565728789631693971e-02 2.116454191245316016e-02 -2.959944483736530810e-02 9.993377482267724599e-01
1.719074033934158696e-01 -9.845256917300930777e-01 -3.401480533407921780e-02 9.848757463236588183e-01 1.725214425500388171e-01 -1.600362970921628825e-02 2.162426789395253263e-02 -3.074921436127413948e-02 9.992931886359552873e-01
1.699099378007214445e-01 -9.848382237350000734e-01 -3.498980004294009044e-02 9.852054904917281197e-01 1.705652807579989827e-01 -1.666212786226397430e-02 2.237754547550782624e-02 -3.164108200480733601e-02 9.992487615143972324e-01
1.685269711462710207e-01 -9.850477082705575427e-01 -3.577250937783209989e-02 9.854226808052983788e-01 1.692252866784865750e-01 -1.746260298705505989e-02 2.325511020750966121e-02 -3.230812250049776291e-02 9.992073784103727707e-01
1.676104049251840866e-01 -9.851815957993557138e-01 -3.638647357261731718e-02 9.855582201801575959e-01 1.683490556165414542e-01 -1.826444930291219390e-02 2.411942777380583075e-02 -3.279967638946446051e-02 9.991708734909212630e-01
1.670246887463486263e-01 -9.852632907657232764e-01 -3.686463371150323215e-02 9.856387217256017408e-01 1.677982941307673559e-01 -1.897479174921829631e-02 2.488098841097493089e-02 -3.316595176234860692e-02 9.991401083228470537e-01
1.666514987709240003e-01 -9.853123609152297790e-01 -3.724015823087844373e-02 9.856861158877284756e-01 1.674535872496706324e-01 -1.954934943625306898e-02 2.549821373289726939e-02 -3.344917853809089431e-02 9.991151052564255508e-01
1.663935115588561220e-01 -9.853445356002115130e-01 -3.754125029773016514e-02 9.857174543750666373e-01 1.672178138115398283e-01 -1.998256451079906057e-02 2.596727655053281819e-02 -3.368009659863255290e-02 9.990952665495195228e-01
1.661771830916433657e-01 -9.853715674071004127e-01 -3.778912496209905353e-02 9.857449139829566054e-01 1.670183977327403535e-01 -2.029333327776268112e-02 2.630795272271576821e-02 -3.387814877561700494e-02 9.990796578146694529e-01
1.659537753775223723e-01 -9.854011796167870818e-01 -3.799815321554097375e-02 9.857760565172742906e-01 1.668078439709705374e-01 -2.051120637623500206e-02 2.655015697126831761e-02 -3.405375749607145175e-02 9.990672803996737406e-01
1.656978816793046039e-01 -9.854373206235476079e-01 -3.817720693391162684e-02 9.858144082887145832e-01 1.665619147180151249e-01 -2.066593757467082015e-02 2.672385483725530503e-02 -3.421133858463020622e-02 9.990572655733429563e-01
1.654032983921218114e-01 -9.854808224159858909e-01 -3.833141702727672906e-02 9.858603619510346583e-01 1.662753163498733033e-01 -2.078138365279755956e-02 2.685322354545041992e-02 -3.435211526328224574e-02 9.990489660482895218e-01
1.650771301415189796e-01 -9.855303529105597926e-01 -3.846380891471288394e-02 9.859122624920747535e-01 1.659557571865267200e-01 -2.087336399349858790e-02 2.695462431566229139e-02 -3.447622584672134505e-02 9.990419601194773236e-01
1.647335278969827566e-01 -9.855834394213877081e-01 -3.857653075280544075e-02 9.859674697976718027e-01 1.656177288274955361e-01 -2.095033171096532740e-02 2.703725739403584419e-02 -3.458398236655629843e-02 9.990360027928315567e-01
1.643884263311931604e-01 -9.856373333260646241e-01 -3.867159735824310385e-02 9.860232009514799945e-01 1.652773289198557483e-01 -2.101551166436512949e-02 2.710521119178221916e-02 -3.467638532203184271e-02 9.990309583928052017e-01
1.640560813110120142e-01 -9.856895788765367428e-01 -3.875121003363283384e-02 9.860770490116603781e-01 1.649488877054305913e-01 -2.106935825308920568e-02 2.715981585597363954e-02 -3.475512248485605749e-02 9.990267393136844642e-01
1.637473334082294452e-01 -9.857382974626530681e-01 -3.881777578796331146e-02 9.861272151531333963e-01 1.646433005283947093e-01 -2.111158746856600654e-02 2.720158701289961817e-02 -3.482229898423070541e-02 9.990232635716912446e-01
1.634691512834348104e-01 -9.857822615340000594e-01 -3.887376266308609912e-02 9.861725434695355341e-01 1.643676108264753855e-01 -2.114244588555194704e-02 2.723143561218651504e-02 -3.488009971471955906e-02 9.990204340044255282e-01
1.632249573849810509e-01 -9.858208405575429323e-01 -3.892150574028239302e-02 9.862124462543288006e-01 1.641253476631247543e-01 -2.116320173110173772e-02 2.725113098063971367e-02 -3.493051068733695613e-02 9.990181356128617907e-01
1.630153334595670356e-01 -9.858538849820135397e-01 -3.896304047346760974e-02 9.862467841041477890e-01 1.639172232653284822e-01 -2.117604215170875576e-02 2.726319682819037388e-02 -3.497515379316253059e-02 9.990162444704548950e-01
1.628388316500327671e-01 -9.858815927112829502e-01 -3.900000076815881428e-02 9.862757398462875802e-01 1.637419263040567063e-01 -2.118363899085732791e-02 2.727049499936527038e-02 -3.501523558825432592e-02 9.990146412236353690e-01
1.626927263338334706e-01 -9.859043847089246082e-01 -3.903358822579766629e-02 9.862997065001974928e-01 1.635968548264101763e-01 -2.118863017117175035e-02 2.727573565806373779e-02 -3.505158060092655042e-02 9.990132236070191629e-01
1.625736231944324151e-01 -9.859228032842456413e-01 -3.906460041481608914e-02 9.863191975951698387e-01 1.634787111852509800e-01 -2.119319335139561306e-02 2.728108312833395568e-02 -3.508471110532079829e-02 9.990119146186401400e-01
1.624778995374389079e-01 -9.859374374599815249e-01 -3.909349788324786162e-02 9.863347811094788087e-01 1.633839355749299727e-01 -2.119880113978345887e-02 2.728794121253706392e-02 -3.511493999557326051e-02 9.990106652351059546e-01
1.624019879225326313e-01 -9.859488737420493143e-01 -3.912048933224478858e-02 9.863470343135395391e-01 1.633089901365091801e-01 -2.120616989178426837e-02 2.729692692768222878e-02 -3.514245448710537345e-02 9.990094522440349234e-01
1.623425367275913023e-01 -9.859576671100697132e-01 -3.914561834637144550e-02 9.863565148414435990e-01 1.632505254192244126e-01 -2.121536189152048446e-02 2.730799148036498064e-02 -3.516738001637691180e-02 9.990082727305575894e-01
1.622964880514919939e-01 -9.859643258770930396e-01 -3.916884047149522818e-02 9.863637429588510974e-01 1.632054670753046999e-01 -2.122597684294028064e-02 2.732062485298088206e-02 -3.518982259775066401e-02 9.990071370331552458e-01
1.622611085810176657e-01 -9.859693047545167177e-01 -3.919008451068504290e-02 9.863691908548705145e-01 1.631710559999223764e-01 -2.123736839108203434e-02 2.733408082170537406e-02 -3.520989300985796072e-02 9.990060617733343973e-01
1.622339988115220066e-01 -9.859730020352582835e-01 -3.920929592843673539e-02 9.863732761070748145e-01 1.631448655073051146e-01 -2.124883621283161703e-02 2.734757414140202847e-02 -3.522771800988518803e-02 9.990050640874633681e-01
1.622130943780593637e-01 -9.859757586318234068e-01 -3.922646304085321972e-02 9.863763578364659335e-01 1.631248083050254594e-01 -2.125976520841479922e-02 2.736042239372456913e-02 -3.524344344483557045e-02 9.990041576392902911e-01
1.621966639410124533e-01 -9.859778581732998592e-01 -3.924162838617877014e-02 9.863787350662307496e-01 1.631091374667640870e-01 -2.126970342978905942e-02 2.737212479054560929e-02 -3.525723283017161147e-02 9.990033505036959305e-01
1.621833026133371880e-01 -9.859795282244181447e-01 -3.925488855906788394e-02 9.863806472893035249e-01 1.630964407010628281e-01 -2.127838536589801710e-02 2.738238496854632914e-02 -3.526926357324220579e-02 9.990026446613822220e-01
1.621719180735572974e-01 -9.859809429769466060e-01 -3.926638606536462378e-02 9.863822773189754312e-01 1.630856256785435110e-01 -2.128571558743931960e-02 2.739109306644774491e-02 -3.527972198485720273e-02 9.990020366532272877e-01
1.621617072502509749e-01 -9.859822276431446930e-01 -3.927629658644098132e-02 9.863837563035493528e-01 1.630758950040093747e-01 -2.129173006454903455e-02 2.739828465769734989e-02 -3.528879766304715559e-02 9.990015188963992099e-01
1.621521234382291010e-01 -9.859834644701549466e-01 -3.928481457133790877e-02 9.863851705102505418e-01 1.630667113127078349e-01 -2.129655040428372892e-02 2.740409206555656507e-02 -3.529667764944882657e-02 9.990010812231254755e-01
1.621428357747055626e-01 -9.859846999760729647e-01 -3.929213941783370190e-02 9.863865692589702805e-01 1.630577548672634824e-01 -2.130034185561658841e-02 2.740869921130137388e-02 -3.530354076776182071e-02 9.990007123204686090e-01
1.621336843130983252e-01 -9.859859528189266475e-01 -3.929846377168610960e-02 9.863879733043149356e-01 1.630488771478017518e-01 -2.130328100194071178e-02 2.741230620847483201e-02 -3.530955259692461490e-02 9.990004008826716131e-01
1.621246345200468286e-01 -9.859872216389690136e-01 -3.930396476702827796e-02 9.863893829844166961e-01 1.630400543465450602e-01 -2.130553482777014854e-02 2.741510564201635886e-02 -3.531486150818391456e-02 9.990001364060441258e-01
1.621157347271209304e-01 -9.859884922859263323e-01 -3.930879842492723819e-02 9.863907855850764239e-01 1.630313442641218025e-01 -2.130724994665452593e-02 2.741726949828456050e-02 -3.531959607865308576e-02 9.989999096426882552e-01
1.621070792752621337e-01 -9.859897439908367200e-01 -3.931309697452910895e-02 9.863921615415374156e-01 1.630228492457503897e-01 -2.130854929861549993e-02 2.741894414922024098e-02 -3.532386401120633790e-02 9.989997127792682452e-01
1.620987790182878419e-01 -9.859909542297401464e-01 -3.931696857473968715e-02 9.863934892871567550e-01 1.630146867044202086e-01 -2.130953332589866078e-02 2.742025041257199064e-02 -3.532775248705327664e-02 9.989995394250816840e-01
1.620909397225330784e-01 -9.859921022173738780e-01 -3.932049878663834708e-02 9.863947487328537100e-01 1.630069676613806751e-01 -2.131028310680686821e-02 2.742128611347080872e-02 -3.533132970616105484e-02 9.989993844888384045e-01
1.620836480750208475e-01 -9.859931711046837632e-01 -3.932375314771657804e-02 9.863959234754536842e-01 1.629997829377929364e-01 -2.131086373752303850e-02 2.742212934291730561e-02 -3.533464726245526960e-02 9.989992440062895884e-01
1.620769642757022844e-01 -9.859941490716993551e-01 -3.932678028453751723e-02 9.863970019313405002e-01 1.629931959264042662e-01 -2.131132709522969015e-02 2.742284142892192564e-02 -3.533774296799900572e-02 9.989991149595137676e-01
1.620709198063431389e-01 -9.859950295648984842e-01 -3.932961513212188120e-02 9.863979776362872265e-01 1.629872405159431548e-01 -2.131171377530901093e-02 2.742346929490309393e-02 -3.534064377332469392e-02 9.989989951093637410e-01
1.620655189347077751e-01 -9.859958109279489680e-01 -3.933228196990657538e-02 9.863988489463628717e-01 1.629819227247878421e-01 -2.131205438764259899e-02 2.742404728909309669e-02 -3.534336850765161520e-02 9.989988828486335848e-01
1.620607426220019853e-01 -9.859964956515262502e-01 -3.933479711038895960e-02 9.863996183518991545e-01 1.629772247185609091e-01 -2.131237054538866887e-02 2.742459873969889037e-02 -3.534593026001607574e-02 9.989987770753381291e-01
1.620565536421139097e-01 -9.859970894408515152e-01 -3.933717117193855778e-02 9.864002915933126614e-01 1.629731100287775680e-01 -2.131267585677241311e-02 2.742513748859909742e-02 -3.534833831621622680e-02 9.989986770822142370e-01
1.620529020445187207e-01 -9.859976002437420561e-01 -3.933941093269998496e-02 9.864008767172236514e-01 1.629695291104485966e-01 -2.131297710343849766e-02 2.742566955322472272e-02 -3.535059964273380012e-02 9.989985824586824492e-01
1.620497303713119286e-01 -9.859980373347444482e-01 -3.934152079695805992e-02 9.864013831690624512e-01 1.629664246510358905e-01 -2.131327564263983676e-02 2.742619493743191431e-02 -3.535271995887461632e-02 9.989984930032496102e-01
1.620469781882508120e-01 -9.859984105258036147e-01 -3.934350391927241009e-02 9.864018209966590733e-01 1.629637361890725056e-01 -2.131356895908412263e-02 2.742670950974310240e-02 -3.535470446613300788e-02 9.989984086461703994e-01
1.620445857635503528e-01 -9.859987295287812037e-01 -3.934536303491135978e-02 9.864022001959514840e-01 1.629614038723413150e-01 -2.131385222201194474e-02 2.742720680830404434e-02 -3.535655831080357359e-02 9.989983293835427158e-01
1.620424968312452196e-01 -9.859990034784636981e-01 -3.934710103899222849e-02 9.864025302131643747e-01 1.629593712881990952e-01 -2.131411969616899688e-02 2.742767962777074159e-02 -3.535828684808771383e-02 9.989982552244047742e-01
1.620406604765300962e-01 -9.859992406083476491e-01 -3.934872135269556342e-02 9.864028196003998827e-01 1.629575874002159308e-01 -2.131436588506823576e-02 2.742812127564437513e-02 -3.535989576431447512e-02 9.989981861519198203e-01
1.620390322457805898e-01 -9.859994480608859080e-01 -3.935022811215883876e-02 9.864030758093965678e-01 1.629560076923846634e-01 -2.131458633708936679e-02 2.742852643895826725e-02 -3.536139110085376180e-02 9.989981220987353971e-01
1.620375746035161990e-01 -9.859996318107717705e-01 -3.935162621332002203e-02 9.864033051033869182e-01 1.629545946437399584e-01 -2.131477810368662823e-02 2.742889166052684541e-02 -3.536277921087842280e-02 9.989980629354383579e-01
1.620362568511015122e-01 -9.859997966810535308e-01 -3.935292124614350739e-02 9.864035125668667581e-01 1.629533176505068570e-01 -2.131493988826941438e-02 2.742921547240072255e-02 -3.536406667246181496e-02 9.989980084699641161e-01
1.620350546438066863e-01 -9.859999464282958037e-01 -3.935411935206372530e-02 9.864037021887017698e-01 1.629521525357779388e-01 -2.131507195342719624e-02 2.742949826376318151e-02 -3.536526017654144372e-02 9.989979584551931246e-01
1.620339492743848586e-01 -9.860000838678502078e-01 -3.935522703706093028e-02 9.864038769884857505e-01 1.629510808185958837e-01 -2.131517586453175739e-02 2.742974197163659811e-02 -3.536636640431084500e-02 9.989979126017859423e-01
1.620329268113597232e-01 -9.860002110236284478e-01 -3.935625096861998518e-02 9.864040391692515675e-01 1.629500888342921838e-01 -2.131525415007329977e-02 2.742994968151586666e-02 -3.536739190634115987e-02 9.989978705934328129e-01
1.620319771724582081e-01 -9.860003292882337789e-01 -3.935719777980192791e-02 9.864041902813027729e-01 1.629491667895545115e-01 -2.131530994560453668e-02 2.743012521063726769e-02 -3.536834299319654984e-02 9.989978321021744101e-01
1.620310932234346746e-01 -9.860004395779035091e-01 -3.935807389850369542e-02 9.864043313809206515e-01 1.629483078446219979e-01 -2.131534666697848523e-02 2.743027272518094514e-02 -3.536922564540738445e-02 9.989977968021084287e-01
1.620302699710565175e-01 -9.860005424705133859e-01 -3.935888541308139865e-02 9.864044631717854283e-01 1.629475072926710455e-01 -2.131536773989352665e-02 2.743039642237297959e-02 -3.537004544750307899e-02 9.989977643804581753e-01
1.620295038646060171e-01 -9.860006383241387562e-01 -3.935963797827151528e-02 9.864045861263829318e-01 1.629467618513131821e-01 -2.131537639852174038e-02 2.743050029126103267e-02 -3.537080754750136086e-02 9.989977345455838265e-01
1.620287922191608332e-01 -9.860007273740121203e-01 -3.936033676074417176e-02 9.864047005852083494e-01 1.629460690794453659e-01 -2.131537555292673664e-02 2.743058795224244395e-02 -3.537151664087627434e-02 9.989977070319624453e-01
1.620281327683743555e-01 -9.860008098067725157e-01 -3.936098642035135153e-02 9.864048068327564422e-01 1.629454269267583966e-01 -2.131536771648985182e-02 2.743066256631061794e-02 -3.537217697633928543e-02 9.989976816024790374e-01
1.620275233528891135e-01 -9.860008858112833119e-01 -3.936159111994990550e-02 9.864049051496749376e-01 1.629448334213840499e-01 -2.131535498035401141e-02 2.743072680025186033e-02 -3.537279237836003787e-02 9.989976580485900870e-01
1.620269617372468995e-01 -9.860009556074982306e-01 -3.936215455608491065e-02 9.864049958426581721e-01 1.629442864878608010e-01 -2.131533902164056346e-02 2.743078283320154673e-02 -3.537336628117720289e-02 9.989976361889429946e-01
1.620264455146986915e-01 -9.860010194603636702e-01 -3.936268000271186257e-02 9.864050792591085859e-01 1.629437838542290296e-01 -2.131532113522763283e-02 2.743083239174455221e-02 -3.537390176938065567e-02 9.989976158669779949e-01
1.620259720776082712e-01 -9.860010776826881873e-01 -3.936317036118351653e-02 9.864051557905393341e-01 1.629433230254204723e-01 -2.131530227970529490e-02 2.743087680238866233e-02 -3.537440162053546305e-02 9.989975969479811813e-01
1.620255386316292179e-01 -9.860011306307603363e-01 -3.936362821174701349e-02 9.864052258685596097e-01 1.629429013007097082e-01 -2.131528312978393444e-02 2.743091705222625715e-02 -3.537486834702539829e-02 9.989975793159382444e-01
1.620251422503116712e-01 -9.860011786934214095e-01 -3.936405586255294076e-02 9.864052899541680963e-01 1.629425158315738753e-01 -2.131526412951604763e-02 2.743095385144342022e-02 -3.537530423418579900e-02 9.989975628704701460e-01
1.620247799505157849e-01 -9.860012222779039881e-01 -3.936445539400058868e-02 9.864053485237009866e-01 1.629421637001433609e-01 -2.131524554283681025e-02 2.743098769316697563e-02 -3.537571137369548147e-02 9.989975475240078229e-01
1.620244487636018915e-01 -9.860012617965999704e-01 -3.936482869725104611e-02 9.864054020556195512e-01 1.629418419931251139e-01 -2.131522750005700531e-02 2.743101890821170868e-02 -3.537609169199500136e-02 9.989975331992853036e-01
1.620241457994640588e-01 -9.860012976552808839e-01 -3.936517750571634500e-02 9.864054510186516245e-01 1.629415478681868756e-01 -2.131521003908585718e-02 2.743104771322087132e-02 -3.537644697283635897e-02 9.989975198272182944e-01
1.620238683081274833e-01 -9.860013302419551318e-01 -3.936550342070652825e-02 9.864054958605706913e-01 1.629412786174808114e-01 -2.131519313921622846e-02 2.743107425042213415e-02 -3.537677887535233684e-02 9.989975073451747845e-01
1.620236137299878032e-01 -9.860013599177939181e-01 -3.936580793197247408e-02 9.864055369990742950e-01 1.629410317194064928e-01 -2.131517674764973197e-02 2.743109861897436233e-02 -3.537708894859210168e-02 9.989974956955998131e-01
1.620233797153996513e-01 -9.860013870133157443e-01 -3.936609243266114139e-02 9.864055748178930383e-01 1.629408048593714020e-01 -2.131516080075735245e-02 2.743112089910482859e-02 -3.537737864225750511e-02 9.989974848249723038e-01
1.620231641428122593e-01 -9.860014118249657011e-01 -3.936635823042200499e-02 9.864056096633507797e-01 1.629405959487505440e-01 -2.131514523853031418e-02 2.743114116884204368e-02 -3.537764931479499969e-02 9.989974746830618813e-01
1.620229651344954336e-01 -9.860014346122000228e-01 -3.936660655567923717e-02 9.864056418415015903e-01 1.629404031411352261e-01 -2.131513001273003388e-02 2.743115951397820731e-02 -3.537790223978683896e-02 9.989974652224252738e-01
1.620227810395827861e-01 -9.860014556000571417e-01 -3.936683856710368468e-02 9.864056716207751929e-01 1.629402248156947008e-01 -2.131511509184840988e-02 2.743117603325230525e-02 -3.537813861101047480e-02 9.989974563980899003e-01
1.620226104091291308e-01 -9.860014749831099712e-01 -3.936705535525297783e-02 9.864056992360262788e-01 1.629400595523921025e-01 -2.131510046303430883e-02 2.743119083995222696e-02 -3.537835954640800029e-02 9.989974481673652429e-01
1.620224519885499759e-01 -9.860014929265976669e-01 -3.936725794539018553e-02 9.864057248898294716e-01 1.629399061244272695e-01 -2.131508613009609060e-02 2.743120406013174403e-02 -3.537856609140219849e-02 9.989974404897783433e-01
1.620223047013730211e-01 -9.860015095690091158e-01 -3.936744729965566125e-02 9.864057487552557735e-01 1.629397634819080842e-01 -2.131507210974221619e-02 2.743121582867047437e-02 -3.537875922210351187e-02 9.989974333270660312e-01
1.620221676209814832e-01 -9.860015250266501718e-01 -3.936762431896542735e-02 9.864057709806409724e-01 1.629396307234984298e-01 -2.131505842773287820e-02 2.743122628477040817e-02 -3.537893984859616370e-02 9.989974266431838057e-01
1.620220399333835992e-01 -9.860015393996981459e-01 -3.936778984462262210e-02 9.864057916958133276e-01 1.629395070591085348e-01 -2.131504511584195877e-02 2.743123556788358564e-02 -3.537910881805855778e-02 9.989974204043067241e-01
1.620219209228584423e-01 -9.860015527744857566e-01 -3.936794466022465466e-02 9.864058110145653702e-01 1.629393917954501947e-01 -2.131503220797038162e-02 2.743124381367091635e-02 -3.537926691767746129e-02 9.989974145788382831e-01
1.620218099598776385e-01 -9.860015652253826257e-01 -3.936808949416900627e-02 9.864058290367432313e-01 1.629392843238834376e-01 -2.131501973623042834e-02 2.743125115011161783e-02 -3.537941487809391494e-02 9.989974091373927667e-01
1.620217064872025436e-01 -9.860015768169783090e-01 -3.936822502231449028e-02 9.864058458506104188e-01 1.629391841064850577e-01 -2.131500772824401410e-02 2.743125769477109885e-02 -3.537955337685529111e-02 9.989974040527520582e-01
1.620216100066513287e-01 -9.860015876061374307e-01 -3.936835187087858734e-02 9.864058615350588255e-01 1.629390906628374602e-01 -2.131499620563409580e-02 2.743126355330957958e-02 -3.537968304188682939e-02 9.989973992997802643e-01
1.620215200539611988e-01 -9.860015976460096976e-01 -3.936847061952762628e-02 9.864058761637557460e-01 1.629390035449592711e-01 -2.131498518388728891e-02 2.743126881894872304e-02 -3.537980445526114209e-02 9.989973948553071414e-01
1.620214361943209669e-01 -9.860016069866253119e-01 -3.936858180481573460e-02 9.864058898058851721e-01 1.629389223329054115e-01 -2.131497467161505566e-02 2.743127357214316525e-02 -3.537991815683439595e-02 9.989973906980069707e-01
1.620213580268449194e-01 -9.860016156740273319e-01 -3.936868592351672885e-02 9.864059025254009461e-01 1.629388466393246748e-01 -2.131496467029265346e-02 2.743127788102700179e-02 -3.538002464745052672e-02 9.989973868082737685e-01
1.620212851748326077e-01 -9.860016237517476023e-01 -3.936878343577549649e-02 9.864059143825892884e-01 1.629387760998450840e-01 -2.131495517547819102e-02 2.743128180278232159e-02 -3.538012439212133431e-02 9.989973831680714067e-01
1.620212172805616246e-01 -9.860016312615302869e-01 -3.936887476835777833e-02 9.864059254348849226e-01 1.629387103679906801e-01 -2.131494617784596840e-02 2.743128538500298752e-02 -3.538021782320777825e-02 9.989973797607825112e-01
1.620211540161061725e-01 -9.860016382414343861e-01 -3.936896031770194954e-02 9.864059357350664081e-01 1.629386491260936820e-01 -2.131493766333449058e-02 2.743128866672699812e-02 -3.538030534310467046e-02 9.989973765710856712e-01
1.620210950626433388e-01 -9.860016447291360953e-01 -3.936904045237325789e-02 9.864059453346051276e-01 1.629385920647359876e-01 -2.131492961531397667e-02 2.743129168023468456e-02 -3.538038732688320726e-02 9.989973735848127756e-01
1.620210401167805903e-01 -9.860016507607852754e-01 -3.936911551562706502e-02 9.864059542825877047e-01 1.629385388891751441e-01 -2.131492201529565714e-02 2.743129445239435305e-02 -3.538046412452727774e-02 9.989973707888319954e-01
1.620209889038095596e-01 -9.860016563687333813e-01 -3.936918582782789749e-02 9.864059626235223144e-01 1.629384893326627504e-01 -2.131491484271995362e-02 2.743129700532351972e-02 -3.538053606298493386e-02 9.989973681709587439e-01


==> data/r_SafeFlowMPC.txt <==
7.593334601161443320e-01 2.475790360294204961e-01 6.017618443095130720e-01 -1.940355666076765684e-01 9.688677004207422172e-01 -1.537711870691669813e-01 -6.210981365607867177e-01 4.071199206784337221e-07 7.837328018914051508e-01
7.590471280514000663e-01 2.471642149169187841e-01 6.022933739145939214e-01 -1.936771246684398096e-01 9.689736022902716295e-01 -1.535556232926049980e-01 -6.215598352347804223e-01 -9.449401023756132112e-05 7.833666844420912323e-01
7.552580865923739228e-01 2.414333972034469478e-01 6.093399193813161530e-01 -1.888277667806438076e-01 9.704163395580583940e-01 -1.504533230320093118e-01 -6.276378710127846761e-01 -1.429207312451788447e-03 7.785041170327855475e-01
7.440859165071760373e-01 2.221039512326430099e-01 6.300841084351546106e-01 -1.735751180321445097e-01 9.750035538737262808e-01 -1.387074198942898351e-01 -6.451417109874412192e-01 -6.156685833422159693e-03 7.640381325324969719e-01
7.240198668117476810e-01 1.846855105273583486e-01 6.645949854333449425e-01 -1.473037238373811342e-01 9.826612665359804044e-01 -1.125986154157466446e-01 -6.738670828921230482e-01 -1.637368166148566589e-02 7.386711427579317757e-01
6.944328579813717761e-01 1.289470247306525319e-01 7.079093660695107149e-01 -1.145759059318128131e-01 9.910754037431001029e-01 -6.813153363425553111e-02 -7.103769193433359108e-01 -3.379658131473947669e-02 7.030095472720891969e-01
6.559564657642901198e-01 5.544006118525175025e-02 7.527599316102027149e-01 -8.145603286965391598e-02 9.966739903392816124e-01 -2.423157095913681947e-03 -7.503905847831244813e-01 -5.972735216757191212e-02 6.582906756683488680e-01
6.111697140872922596e-01 -3.617142090206170585e-02 7.906726306711162611e-01 -5.322172210141328658e-02 9.948162168391403437e-01 8.664954131684991789e-02 -7.897081922324331593e-01 -9.503853441518571310e-02 6.060764375037163143e-01
5.649813461212949139e-01 -1.464323473704387812e-01 8.120059397433943005e-01 -3.317925003173374104e-02 9.792979491232647327e-01 1.996864146863763234e-01 -8.244363019071281329e-01 -1.397608474736429796e-01 5.484265580833478371e-01
5.243014179358700400e-01 -2.739192962506850071e-01 8.062730569056401064e-01 -2.130269919636063047e-02 9.423335567283221970e-01 3.339965012851173753e-01 -8.512662439903190270e-01 -1.922906316107977076e-01 4.882315995891037819e-01
4.962731357181170422e-01 -4.123259092322890673e-01 7.640028267881432411e-01 -1.368528456627202128e-02 8.761940654342128543e-01 4.817641255679033785e-01 -8.680585739170184612e-01 -2.495421893661120549e-01 4.291887789487510707e-01
4.860552975744828474e-01 -5.491889843400294957e-01 6.798100522788315114e-01 -3.945605107274652301e-03 7.764917911524615857e-01 6.301150136865326656e-01 -8.739191495213491923e-01 -3.089530024978049960e-01 3.752510657512819203e-01
4.953485394480379167e-01 -6.678774824924103015e-01 5.554903175090416534e-01 1.528221450524180902e-02 6.460551115312261894e-01 7.631377639615214425e-01 -8.685598876223282749e-01 -3.695300545882230780e-01 3.302291028506019743e-01
5.211811790624607532e-01 -7.520025174587929850e-01 4.035621294505979950e-01 4.867438272332264004e-02 4.982834858536749900e-01 8.656467941325804993e-01 -8.520569130390098778e-01 -4.315156792761400406e-01 2.962992330082626635e-01
5.577469286873035781e-01 -7.945161915536544939e-01 2.401299333672432534e-01 1.004591468303753787e-01 3.518016498959835592e-01 9.306683399302767556e-01 -8.239091717889739375e-01 -4.949541599881152054e-01 2.760327084830100919e-01
5.952909266568231494e-01 -7.999098313511016078e-01 7.598009178668618802e-02 1.772777156767754159e-01 2.229800035705317707e-01 9.585679577015446817e-01 -7.837099745214969326e-01 -5.571572306948353592e-01 2.745441606007615332e-01
6.201509742786499579e-01 -7.803198368038800625e-01 -8.070762907933348718e-02 2.808006284219773940e-01 1.247377335912331353e-01 9.516257168111552645e-01 -7.325051373055780912e-01 -6.128143683929812013e-01 2.964705275605782897e-01
6.203563292500474669e-01 -7.521835228488500391e-01 -2.222115494615454212e-01 4.046890397877984658e-01 6.428187011458175171e-02 9.121922068567578368e-01 -6.718517737083358199e-01 -6.558107875975098811e-01 3.442780925875148501e-01
5.908447788960680125e-01 -7.313349700820909183e-01 -3.406634832004797331e-01 5.368684077963529200e-01 4.121624079278685127e-02 8.426586107108381407e-01 -6.022248417007265431e-01 -6.807719023505142131e-01 4.169830416319068034e-01
5.348683980654372894e-01 -7.285624474369957193e-01 -4.279165303368495099e-01 6.634314485430575781e-01 4.850508014567722626e-02 7.466632241406576664e-01 -5.232346603914665994e-01 -6.832598461673833334e-01 5.092950743727553409e-01
4.629105659154206798e-01 -7.473755312594231315e-01 -4.765958699344342575e-01 7.717458788719085971e-01 7.533192554972722998e-02 6.314534024274442991e-01 -4.360299375135731070e-01 -6.601173503761779138e-01 6.116559305068856034e-01
3.900095373250910824e-01 -7.837358390737031444e-01 -4.833742808082647224e-01 8.535730792994024041e-01 1.107998785589223156e-01 5.090544029931031167e-01 -3.454063680519005031e-01 -6.111313455082850732e-01 7.121888228878832106e-01
3.304901734447994732e-01 -8.284155562435460141e-01 -4.522210868923771110e-01 9.073335039702392635e-01 1.469537434133685316e-01 3.938914950463971443e-01 -2.598502603991659776e-01 -5.404926118556057091e-01 8.002159575389580226e-01
2.906515496286256051e-01 -8.719535420317103824e-01 -3.939780415668279745e-01 9.383349015157025352e-01 1.791854375738756167e-01 2.956690574932994697e-01 -1.872145541778092448e-01 -4.556200165706215111e-01 8.702649660903230000e-01
2.684471607456281883e-01 -9.082098682703303449e-01 -3.210778053120456055e-01 9.543989214566359625e-01 2.055666732403100272e-01 2.164833517278439423e-01 -1.306094200661675475e-01 -3.645506522135170124e-01 9.219783085087623897e-01
2.590793223413129787e-01 -9.344798631747982531e-01 -2.441829028740068463e-01 9.617097577649788009e-01 2.261864875795885355e-01 1.547708456268003241e-01 -8.939936551672074405e-02 -2.749310061764937974e-01 9.572986447749671779e-01
2.579696993409978378e-01 -9.508403792437339908e-01 -1.713306960866830819e-01 9.642374211785388338e-01 2.422163979167006320e-01 1.075983837202935944e-01 -6.080978392393943111e-02 -1.929605912612487317e-01 9.793203665804327551e-01
2.616780187520011958e-01 -9.591037429783351165e-01 -1.079102622875836026e-01 9.642717596304148930e-01 2.550165240235635067e-01 7.173943165514248821e-02 -4.128665742453501569e-02 -1.228274508401401288e-01 9.915688726653444363e-01
2.676914232862872556e-01 -9.618226074041708040e-01 -5.690846848408789849e-02 9.631112006049061813e-01 2.654270881349706235e-01 4.433143527528848882e-02 -2.753392758649500852e-02 -6.667632841146224620e-02 9.973946811875571417e-01
2.740950964039276516e-01 -9.615094233634533527e-01 -1.927451453607106555e-02 9.615505139715070371e-01 2.736402910234284058e-01 2.327230563876507216e-02 -1.710225740808126241e-02 -2.491224421630939753e-02 9.995433421716413136e-01
2.794098134026608005e-01 -9.601554622017712814e-01 5.625351401783868985e-03 9.601340502343050920e-01 2.794460399953538898e-01 7.246813891944488273e-03 -8.530050114720990478e-03 3.376260508073951686e-03 9.999579186695920496e-01
2.826406795484510681e-01 -9.590275078248839957e-01 1.950603751616679024e-02 9.592251434439569291e-01 2.826068418404070748e-01 -4.527375609757217090e-03 -1.170661911251764942e-03 1.999030215338115299e-02 9.997994885828391798e-01
2.833581249740336760e-01 -9.586967928573665310e-01 2.467047580002436347e-02 9.590005271144707022e-01 2.831231192492126292e-01 -1.262094848905378347e-02 5.114880777408780180e-03 2.723524759564030506e-02 9.996159659004237863e-01
2.816709466366569825e-01 -9.592210728428637312e-01 2.358837075755224749e-02 9.594562464165915516e-01 2.813069573354615716e-01 -1.760985425408481339e-02 1.025617048390189967e-02 2.759219398400559672e-02 9.995666470016668637e-01
2.780962455383737542e-01 -9.603734460878416979e-01 1.858284872736629123e-02 9.604487092848172924e-01 2.777285828322075822e-01 -2.012737218670736586e-02 1.416880554560400081e-02 2.344521971271076519e-02 9.996247128908097856e-01
2.733694819074651838e-01 -9.618388540297242439e-01 1.162519851145969729e-02 9.617616497236447515e-01 2.730960080193274853e-01 -2.081104333667174039e-02 1.684207476819540167e-02 1.686977423364609263e-02 9.997158372431680373e-01
2.682561552122038062e-01 -9.633383192074875812e-01 4.232958452333636899e-03 9.631725766482468476e-01 2.681210633198988225e-01 -2.024062738613281384e-02 1.836362664463357317e-02 9.506742381065989844e-03 9.997861766726707788e-01
2.634019801630415603e-01 -9.646828143232256680e-01 -2.542556903923857275e-03 9.645007845935505975e-01 2.634021159524550515e-01 -1.890930538636630825e-02 1.891119680544024392e-02 2.528450353568243922e-03 9.998179702196772212e-01
2.592739092637430520e-01 -9.657699357693135811e-01 -8.091423807475775845e-03 9.656232323994106137e-01 2.593783398431314113e-01 -1.716536835418728396e-02 1.867653676703031479e-02 -3.362734654546025923e-03 9.998199232812040593e-01
2.561884434560165458e-01 -9.665499735318556773e-01 -1.219139471729274726e-02 9.664632520093490164e-01 2.563567479654953463e-01 -1.516576038546542209e-02 1.778381160205095429e-02 -7.897242438025040348e-03 9.998106668798738550e-01
2.543031924865932769e-01 -9.670099626692555406e-01 -1.488685290893498533e-02 9.669864299825868814e-01 2.544968860249604559e-01 -1.298380657320404898e-02 1.634412801769445645e-02 -1.109356128589272274e-02 9.998048821531818620e-01
2.535888530051998990e-01 -9.671736876679273287e-01 -1.636311444467981185e-02 9.672031096489008828e-01 2.537779260319790731e-01 -1.071955896496858476e-02 1.452027262151721690e-02 -1.310809451178717236e-02 9.998086514635020627e-01
2.538647890566800291e-01 -9.670925963834913208e-01 -1.686946642444021177e-02 9.671588316649308847e-01 2.540304975925821718e-01 -8.502977442723786555e-03 1.250852548199590797e-02 -1.415684686302158893e-02 9.998215443153661841e-01
2.548621441911670948e-01 -9.668336841010742866e-01 -1.667077520168958743e-02 9.669202896918034362e-01 2.549965815808831748e-01 -6.472770997296936092e-03 1.050908371839338190e-02 -1.446964649217512972e-02 9.998400814579258000e-01
2.562851858702630548e-01 -9.664685855512569201e-01 -1.601176586132366589e-02 9.665620902929972225e-01 2.563886850347927293e-01 -4.750557289610984370e-03 8.696499978540300768e-03 -1.425886842224777240e-02 9.998605180521134006e-01
2.578630423831806406e-01 -9.660635160818789036e-01 -1.509749212311021008e-02 9.661546726961611764e-01 2.579408052761965053e-01 -3.418976578000578609e-03 7.197207810230911613e-03 -1.370488485849635091e-02 9.998801809870779822e-01
2.593794272640871923e-01 -9.656727205554530569e-01 -1.408933948716301066e-02 9.657563469026325675e-01 2.594385540986448579e-01 -2.512979205431024876e-03 6.082033330762370328e-03 -1.295505392636229526e-02 9.998975824794902323e-01
2.606826637935840685e-01 -9.653355828670605598e-01 -1.310577156041020826e-02 9.654096022706614155e-01 2.607301334611726862e-01 -2.024190930289973891e-03 5.371093099583083494e-03 -1.212476622585096156e-02 9.999120668353213004e-01
2.616864120833405361e-01 -9.650755167779933030e-01 -1.222573705908188216e-02 9.651397891146925589e-01 2.617280051812230779e-01 -1.907556422455452920e-03 5.040753772528029641e-03 -1.130036369093506687e-02 9.999234433604693439e-01
2.623608317017003255e-01 -9.649013661140285469e-01 -1.149554957685901962e-02 9.649567015478944798e-01 2.624008093879445225e-01 -2.092694521352299851e-03 5.035685315839224380e-03 -1.054366652704659055e-02 9.999317341546705151e-01
2.627231793888610278e-01 -9.648092766719565949e-01 -1.093575143940315325e-02 9.648568064154200430e-01 2.627643886292049258e-01 -2.493828814711978453e-03 5.279595216041665234e-03 -9.896247574522671134e-03 9.999370931005103769e-01
2.628225574046851865e-01 -9.647865745064631016e-01 -1.054366972862139963e-02 9.648274454620689999e-01 2.628666773171652871e-01 -3.018350438926184834e-03 5.683643408923957571e-03 -9.379531348559394868e-03 9.999398584861403094e-01
2.627253835269656168e-01 -9.648156541842929368e-01 -1.030176157479381627e-02 9.648509716604092290e-01 2.627732408294326527e-01 -3.581394974198753248e-03 6.162413210184600025e-03 -8.998741297095767463e-03 9.999405218904247050e-01
2.625058150531487389e-01 -9.648766588246301401e-01 -1.018480823092116072e-02 9.649075376937298332e-01 2.625576442901477181e-01 -4.114258940769856092e-03 6.643851676966947006e-03 -8.747381335394474600e-03 9.999396694574467226e-01
2.622330682869910556e-01 -9.649510417290543263e-01 -1.016390489936652881e-02 9.649786609263313331e-01 2.622886610216069170e-01 -4.565332005166252045e-03 7.071198881029963287e-03 -8.610770320109741027e-03 9.999379244637536246e-01
2.619625741205016678e-01 -9.650239940590114029e-01 -1.021276899541359411e-02 9.650496164489573703e-01 2.620214003972813344e-01 -4.901379965671917409e-03 7.405913304985739867e-03 -8.571850689355620112e-03 9.999358358534202740e-01
2.617309709522834260e-01 -9.650858230944633354e-01 -1.030790504697779407e-02 9.651107301554112672e-01 2.617922747389092586e-01 -5.107193546044593545e-03 7.627409997128175093e-03 -8.611559040613898930e-03 9.999338296445550167e-01
2.615555523991907050e-01 -9.651321055284288741e-01 -1.042649928864177941e-02 9.651574600950975080e-01 2.616184285666339759e-01 -5.184115846064807180e-03 7.731121001161408296e-03 -8.707279287289960978e-03 9.999322042296061586e-01
2.614410611496908454e-01 -9.651617801873741964e-01 -1.055033698336318992e-02 9.651885005163138853e-01 2.615045829587241966e-01 -5.148938012188507621e-03 7.728519650826694287e-03 -8.836920115213585045e-03 9.999310870389440664e-01
2.613854790264723560e-01 -9.651755537038149146e-01 -1.066685926765600576e-02 9.652042234229525342e-01 2.614488429970117656e-01 -5.030862949751718771e-03 7.644503947075238087e-03 -8.980703093762454001e-03 9.999304518471997527e-01
2.613808751246533002e-01 -9.651756847529840977e-01 -1.076734325070631028e-02 9.652065277403566457e-01 2.614434911754846547e-01 -4.864126784787188226e-03 7.509788710381755036e-03 -9.121320276277860434e-03 9.999301998589416041e-01
2.614127792340757428e-01 -9.651661455569617853e-01 -1.084759530192358490e-02 9.651990950987743290e-01 2.614742977467938156e-01 -4.679576725340119092e-03 7.352936394646479579e-03 -9.246788012004103149e-03 9.999302131838189167e-01
2.614643586758192417e-01 -9.651515252814788504e-01 -1.090515424365056697e-02 9.651863128116360269e-01 2.615246283013344386e-01 -4.500039214050252298e-03 7.195186121406500421e-03 -9.348905747953568240e-03 9.999304112076973228e-01
2.615225152779370177e-01 -9.651353806707010374e-01 -1.093942321708000695e-02 9.651716031564872011e-01 2.615815597726940389e-01 -4.343276093131637899e-03 7.053400813639968368e-03 -9.422556155614089657e-03 9.999307300870678983e-01
2.615777374763808005e-01 -9.651202506098554013e-01 -1.095395451460128011e-02 9.651574533941981171e-01 2.616357432546483341e-01 -4.222322727428987413e-03 6.940995199857267171e-03 -9.467825217972474297e-03 9.999310890612802538e-01
2.616231425502158481e-01 -9.651079526402837061e-01 -1.095312889679536661e-02 9.651456922324403997e-01 2.616803928857404649e-01 -4.143035641692317111e-03 6.864695718910962530e-03 -9.487451166931615276e-03 9.999314297605821356e-01
2.616542658652123432e-01 -9.650996556710977892e-01 -1.094073937470273206e-02 9.651375332444180888e-01 2.617110759489542637e-01 -4.105441330776183825e-03 6.825472688140528897e-03 -9.485111974513731059e-03 9.999317204556590344e-01
2.616682799792064973e-01 -9.650960892032397487e-01 -1.092015830179287814e-02 9.651337789465616046e-01 2.617249390612298443e-01 -4.104267258043720924e-03 6.819090045858622329e-03 -9.465457094516752101e-03 9.999319502510850555e-01
2.616663905262038292e-01 -9.650969114493076484e-01 -1.089273060327899077e-02 9.651341678937065405e-01 2.617231033745305857e-01 -4.129784997751512546e-03 6.836522003992569554e-03 -9.432320552875074829e-03 9.999321443457436231e-01
2.616520633187963130e-01 -9.651011422485962221e-01 -1.086199758200401266e-02 9.651378216299992818e-01 2.617089614260220687e-01 -4.171902277451617139e-03 6.868989759516309912e-03 -9.391737845986070088e-03 9.999323038285721221e-01
2.616292995995393444e-01 -9.651076336165275160e-01 -1.083351864175036670e-02 9.651437019354142111e-01 2.616864706209294789e-01 -4.222050256227455681e-03 6.909718189563431381e-03 -9.351290235474422896e-03 9.999324022980119464e-01
2.616038606925081278e-01 -9.651147789312398695e-01 -1.081127001231078216e-02 9.651502917131155046e-01 2.616613470531345409e-01 -4.272454145753142377e-03 6.952300113148800025e-03 -9.316809907010272993e-03 9.999324290052271635e-01
2.615775594222230493e-01 -9.651220747955403523e-01 -1.079634887660040066e-02 9.651571447575110207e-01 2.616353485910171139e-01 -4.316282102266174973e-03 6.990445639781568514e-03 -9.291130717456994731e-03 9.999324019951292275e-01
2.615520133551080262e-01 -9.651291069782583776e-01 -1.078662010266890486e-02 9.651638503742929753e-01 2.616100485113220797e-01 -4.350223968205031190e-03 7.020415981921550481e-03 -9.273045953386994944e-03 9.999323599015021991e-01
2.615308739397007032e-01 -9.651349192721739856e-01 -1.077912695123169756e-02 9.651694340067157318e-01 2.615890671998944428e-01 -4.373051639903724822e-03 7.040286605853471325e-03 -9.259995841439369602e-03 9.999323411319009924e-01
2.615147449109460620e-01 -9.651393695642871418e-01 -1.077197805482011696e-02 9.651737298533706877e-01 2.615730044698844070e-01 -4.385719271768520611e-03 7.050488996923573795e-03 -9.249899980461823504e-03 9.999323626902252293e-01
2.615018808809485562e-01 -9.651429271299699630e-01 -1.076552398722644376e-02 9.651771901566886802e-01 2.615601447593967621e-01 -4.391158694728865622e-03 7.053927768632542797e-03 -9.242341934637323536e-03 9.999324083249816475e-01
2.614898013352033312e-01 -9.651462425896368824e-01 -1.076170120295427517e-02 9.651804650083679604e-01 2.615480456931164599e-01 -4.392010967908156413e-03 7.053634801054984096e-03 -9.238517695888180323e-03 9.999324457316485226e-01
2.614758883618281127e-01 -9.651500210694254900e-01 -1.076088449341452286e-02 9.651842525956433327e-01 2.615341057508229206e-01 -4.389768844376052206e-03 7.051123795712516996e-03 -9.238417548758037778e-03 9.999324643666753776e-01


==> data/r_SafeFlowMPC_ho.txt <==
3.815121230519857853e-04 -7.807469070122974308e-05 9.999999241764185864e-01 4.628844052888924088e-01 8.864186459049230304e-01 -1.073891587212438825e-04 -8.864185703091111979e-01 4.628844111616048362e-01 3.743190162854292957e-04
3.535571853960361999e-04 -8.452730219615789409e-05 9.999999339262238829e-01 4.627591165411864549e-01 8.864840620078455746e-01 -8.867971041864874948e-05 -8.864839959386393575e-01 4.627591173182929452e-01 3.525385895498112099e-04
-1.289387597480651237e-05 -1.898627611983672026e-04 9.999999818929399265e-01 4.611029665722134463e-01 8.873466198708074293e-01 1.744194870095250316e-04 -8.873466369193341308e-01 4.611029604719374952e-01 7.610494516696597600e-05
-1.044335039919741526e-03 -7.188042167744490563e-04 9.999991963420882257e-01 4.562686731853694555e-01 8.898413634720758747e-01 1.116119984327895720e-03 -8.898414506157750203e-01 4.562694721046487434e-01 -6.013246695761309546e-04
-2.631524396944528998e-03 -2.118675328596358876e-03 9.999942931308158922e-01 4.482114581418484844e-01 8.939222800840362915e-01 3.073428007238615534e-03 -8.939236901826164150e-01 4.482169880584733201e-01 -1.402763730654121854e-03
-4.469859532416520231e-03 -4.544199825462891251e-03 9.999796850955058325e-01 4.376497664208956473e-01 8.991252272342888929e-01 6.042160426875664569e-03 -8.991344183755265451e-01 4.376678832160693089e-01 -2.030195475605622857e-03
-6.217721891701666337e-03 -7.620148054168052187e-03 9.999516354694913955e-01 4.253110338750646369e-01 9.049969564314896964e-01 9.541137975345392874e-03 -9.050258915625571943e-01 4.253497880490520466e-01 -2.386086340728232891e-03
-7.531035495253746159e-03 -1.059669467136373222e-02 9.999154932125071671e-01 4.122496568674349771e-01 9.109815721488383478e-01 1.275913860388958043e-02 -9.110397927187656730e-01 4.123109084990027595e-01 -2.492150813176219337e-03
-8.189328460099898344e-03 -1.278102798186858680e-02 9.998847834741257934e-01 3.995880330141335368e-01 9.165722770905528893e-01 1.498882053180597418e-02 -9.166582453517060358e-01 3.996647422437531461e-01 -2.398965603342795294e-03
-8.251996376729131555e-03 -1.394320777265453670e-02 9.998687371414345382e-01 3.880269632370110244e-01 9.215082097814760731e-01 1.605288467542578812e-02 -9.216110786860485238e-01 3.881084980547936381e-01 -2.193941838437074576e-03
-7.921609684620245506e-03 -1.428454873200765696e-02 9.998665909847811450e-01 3.783733095723468276e-01 9.255109671583838793e-01 1.621999607959540013e-02 -9.256191909761127823e-01 3.784513196397603085e-01 -1.926644661186915908e-03
-7.275763413875813157e-03 -1.423723624899325690e-02 9.998721740156266691e-01 3.722963345612542163e-01 9.279773218323192907e-01 1.592260773776354998e-02 -9.280853961457424806e-01 3.723645945426422577e-01 -1.451272577311257805e-03
-6.290835993556120886e-03 -1.411533182254690044e-02 9.998805842649620690e-01 3.725015458001870172e-01 9.279030750884711409e-01 1.544285005530093846e-02 -9.280102498135318623e-01 3.725542116912634039e-01 -5.793031399167203332e-04
-4.901011857218751100e-03 -1.409586805246487717e-02 9.998886370924631173e-01 3.815026385622223848e-01 9.242476628192395349e-01 1.489948130761198364e-02 -9.243547570347858677e-01 3.815331758537140461e-01 8.478621003564223990e-04
-3.306440603564886338e-03 -1.429161836742207092e-02 9.998924027589043417e-01 4.020653130108652329e-01 9.154975121833608398e-01 1.441489713983598597e-02 -9.156050193855481689e-01 4.020697138936444315e-01 2.719125865583760238e-03
-1.967981595055900979e-03 -1.439920046249965058e-02 9.998943894604480631e-01 4.370164637152421649e-01 8.993474612914378330e-01 1.381138336555276513e-02 -8.994513535985512176e-01 4.369974907189818070e-01 4.522788415066647527e-03
-1.107121016238721278e-03 -1.400715678255975982e-02 9.999012820483451636e-01 4.872216618919881781e-01 8.731849406924596657e-01 1.277151248344871037e-02 -8.732776342414046988e-01 4.871877039774039075e-01 5.857868807076560547e-03
-8.096758820203553420e-04 -1.306795461779153289e-02 9.999142828198193111e-01 5.507736706339747546e-01 8.345774199689581785e-01 1.135314116599894785e-02 -8.346542446794025238e-01 5.507356522325974613e-01 6.521748123891557558e-03
-1.142449129526046381e-03 -1.193886515373310253e-02 9.999280765679238181e-01 6.234888342321588395e-01 7.817677036752399555e-01 1.004644604653975870e-02 -7.818314194235290726e-01 6.234554683288802135e-01 6.550619284200698278e-03
-1.991465810948001014e-03 -1.109118472556325230e-02 9.999365078270259222e-01 7.005097780321957179e-01 7.135820715685585736e-01 9.310102964470712283e-03 -7.136400247640319883e-01 7.004838418959489221e-01 6.348409051384118484e-03
-3.061184939895655877e-03 -1.066548199529021579e-02 9.999384364252493773e-01 7.770886253599682547e-01 6.293255232430654544e-01 9.091431735278932003e-03 -6.293837442156565709e-01 7.770686155602030132e-01 6.361542928477847969e-03
-3.882352617766871017e-03 -1.046317059260037929e-02 9.999377227604234752e-01 8.486211479677663316e-01 5.289273938496649174e-01 8.829453962273248191e-03 -5.289868377946863598e-01 8.486025772389285127e-01 6.825785187554223032e-03
-3.876680162088419479e-03 -1.033502822502269103e-02 9.999390774154737205e-01 9.107714481628301773e-01 4.128372094620933463e-01 7.797928887401495146e-03 -4.128926501674523020e-01 9.107461916885185582e-01 7.812410803214042687e-03
-2.688741135931871362e-03 -1.058379768620854033e-02 9.999403751712607757e-01 9.594353573626093201e-01 2.818738099418458543e-01 5.563300400907245091e-03 -2.819158841101127577e-01 9.593931094683795235e-01 9.396584007388519844e-03
-6.496680273591071142e-04 -1.185875732398083970e-02 9.999294714159521202e-01 9.904752089566601914e-01 1.376723612990212176e-01 2.276263739673933806e-03 -1.376896451216104711e-01 9.904068309584113106e-01 1.165636380704926367e-02
1.143279850148198884e-03 -1.471473539745377090e-02 9.998910788047703502e-01 9.998704981366723921e-01 -1.603386163745323945e-02 -1.379216050532428017e-03 1.605241000931906248e-02 9.997631678768599262e-01 1.469449862087124359e-02
1.118023420229319331e-03 -1.914476152198923975e-02 9.998160971548208931e-01 9.850485745483192890e-01 -1.722206505342790128e-01 -4.399239692745304797e-03 1.722732010614428932e-01 9.848723397658278866e-01 1.866597332655858810e-02
-2.141255441251377345e-03 -2.437026478256087980e-02 9.997007078218778098e-01 9.468943444343475013e-01 -3.214923877946870845e-01 -5.809050552216643570e-03 3.215377357377870449e-01 9.465985077024465788e-01 2.376446321966069197e-02
-9.255364131949495032e-03 -2.921814218875729008e-02 9.995302088490487513e-01 8.904833842440146308e-01 -4.549876857650299034e-01 -5.054521491656360777e-03 4.549216203041048789e-01 8.900182615931093721e-01 3.022934684487579848e-02
-1.982019104644529295e-02 -3.258973543820503638e-02 9.992722697898458462e-01 8.237156157857929983e-01 -5.669990703849359104e-01 -2.153716149044249129e-03 5.666566370717937007e-01 8.230734859820759697e-01 3.808270389296340708e-02
-3.250237416465164009e-02 -3.391598639754073163e-02 9.988960414078851269e-01 7.550369747195686543e-01 -6.556781630274566286e-01 2.305067300930607743e-03 6.548761428544964680e-01 7.542783653238519515e-01 4.691892075053903655e-02
-4.542784872900038073e-02 -3.341023460707848169e-02 9.984087673810539965e-01 6.917239197766023029e-01 -7.221250586768860336e-01 7.308791951956605804e-03 7.207318012747516711e-01 6.909552488073336107e-01 5.591524637205827486e-02
-5.680060778492650869e-02 -3.190961326973318357e-02 9.978754769690650894e-01 6.390550617601430394e-01 -7.690707307912543200e-01 1.178299957335698922e-02 7.670608313517272014e-01 6.383666561006942075e-01 6.407568481737241362e-02
-6.550405280619572834e-02 -3.042108847552371653e-02 9.973884781979024394e-01 5.999043418403726680e-01 -7.999310993351074206e-01 1.500056524255632961e-02 7.973857283065911572e-01 5.993202763902546470e-01 7.064847203214189020e-02
-7.130896081089090066e-02 -2.971577033158123715e-02 9.970115370955705547e-01 5.746502079415365394e-01 -8.182284533398427318e-01 1.671336763905906242e-02 8.152865573654579645e-01 5.741246999900720960e-01 7.542319431375275884e-02
-7.465524115326623023e-02 -3.002405653998302393e-02 9.967573180053566073e-01 5.615975641316828249e-01 -8.272328741084055137e-01 1.714491048991967359e-02 8.240356612002348591e-01 5.610564392494135078e-01 7.861870672467889676e-02
-7.630528111693915538e-02 -3.106604989238365144e-02 9.966004237495330598e-01 5.576681875661764209e-01 -8.298933584665185714e-01 1.682872989320277624e-02 8.265492705521678696e-01 5.570564730054274882e-01 8.064979375319444865e-02


==> data/r_VPSTO.txt <==
7.593334601161443320e-01 2.475790360294204961e-01 6.017618443095130720e-01 -1.940355666076765684e-01 9.688677004207422172e-01 -1.537711870691669813e-01 -6.210981365607867177e-01 4.071199206784337221e-07 7.837328018914051508e-01
7.516036339183755910e-01 2.348512695917540916e-01 6.163901837730980660e-01 -1.840328528896299221e-01 9.720241200576386076e-01 -1.459486864739695522e-01 -6.334223603078723563e-01 -3.740480893477310387e-03 7.737972100393547548e-01
7.286887532185247762e-01 2.039124608788401849e-01 6.537831515351001377e-01 -1.609094015329652350e-01 9.788973108784185806e-01 -1.259691202370797625e-01 -6.656732422376124836e-01 -1.340757447625678944e-02 7.461228930380897628e-01
6.905288651481900075e-01 1.652265554176818030e-01 7.041804255884712704e-01 -1.358382988433441130e-01 9.858608189081924378e-01 -9.811423091995649659e-02 -7.104349674421291949e-01 -2.790396255867499259e-02 7.032094466864228233e-01
6.379286962387923365e-01 1.295856103046841012e-01 7.591143182136913525e-01 -1.209023531366689302e-01 9.903694490008310147e-01 -6.746091825499372918e-02 -7.605455933217225573e-01 -4.874345174229346989e-02 6.474522966143188007e-01
5.748123174263689572e-01 1.031577327257423154e-01 8.117569106042842320e-01 -1.238241988647841990e-01 9.915637387499179889e-01 -3.832648916584098508e-02 -8.088623909605526796e-01 -7.848461107229405542e-02 5.827364741582674590e-01
5.103855087709461280e-01 7.650480950474186637e-02 8.565358407908367777e-01 -1.366251484102594671e-01 9.905976036549337671e-01 -7.067988043102269025e-03 -8.490230864107861652e-01 -1.134169376933887308e-01 5.160391428813873027e-01
4.541828932901501026e-01 3.956383631455114014e-02 8.900295513625732235e-01 -1.461029956283549369e-01 9.887959425620245213e-01 3.060226529684360181e-02 -8.788468661325526954e-01 -1.439350090455859266e-01 4.548745970704872188e-01
4.126770898163393819e-01 -1.452488818128239156e-02 9.107615753664832781e-01 -1.365434766057882499e-01 9.875885134512083496e-01 7.761963086511805554e-02 -9.005850867836540097e-01 -1.563903952375396700e-01 4.055718749375067378e-01
3.834947101134780212e-01 -8.821698393468106747e-02 9.193201678743092575e-01 -9.812334965613282722e-02 9.859012120062167206e-01 1.355382175511165299e-01 -9.183156404892820479e-01 -1.421849637273285005e-01 3.694317535386184570e-01
3.545999068909975738e-01 -1.792019808490666333e-01 9.176848893234903493e-01 -4.226635657844887706e-02 9.773867630599413214e-01 2.071923514437577496e-01 -9.340623432804040505e-01 -1.122575852892843812e-01 3.390070403554176770e-01
3.200911250544348774e-01 -2.850054907413600569e-01 9.035007149464040488e-01 1.426333878202595828e-02 9.550184003170989477e-01 2.962033291888512831e-01 -9.472793826681629170e-01 -8.192512009784529148e-02 3.097580440743682995e-01
2.837338057007647296e-01 -4.035052936888198216e-01 8.698727524573121039e-01 5.569780295369891610e-02 9.125574248133567767e-01 4.051378792018167641e-01 -9.572841178295458109e-01 -6.650131113830914931e-02 2.813977494014375247e-01
2.586292461933362152e-01 -5.276580701945823293e-01 8.091278477298851080e-01 7.636265274094916622e-02 8.461733928827153139e-01 5.274081289131966610e-01 -9.629536116967587489e-01 -7.461601795782918378e-02 2.591385567303426396e-01
2.594239278241778357e-01 -6.407966545467900232e-01 7.225502565177854830e-01 8.596664117582852871e-02 7.605169316623330289e-01 6.436021544866490363e-01 -9.619298115128889215e-01 -1.048505802394624209e-01 2.523834256567294987e-01
2.942508939393807532e-01 -7.287184684062226747e-01 6.183735159428840333e-01 9.622123265997212238e-02 6.663187785316074807e-01 7.394327283543391527e-01 -9.508721711151666423e-01 -1.580780793779943960e-01 2.661830855236555493e-01
3.656836116066212727e-01 -7.809801314033895103e-01 5.063057678473377177e-01 1.155678873221559488e-01 5.778728031365175655e-01 8.079028944217474528e-01 -9.235364419568028449e-01 -2.369241603304486632e-01 3.015748375270732584e-01
4.647566132609283196e-01 -7.932529531854469740e-01 3.933840905435793678e-01 1.504186453570499626e-01 5.085569194759012035e-01 8.477877628169281365e-01 -8.725683477866831295e-01 -3.348426674062743857e-01 3.556752261896647949e-01
5.671939580072431486e-01 -7.727250095152653486e-01 2.849334548095590613e-01 2.046112651499034096e-01 4.673323110976799200e-01 8.600783343265062664e-01 -7.977626490215206090e-01 -4.295306399708113121e-01 4.231763050460548570e-01
6.502439719269967888e-01 -7.360577660101811359e-01 1.881535066606638829e-01 2.742529288191358772e-01 4.583788159382541361e-01 8.453840500820737347e-01 -7.084970769217957542e-01 -4.981042322598208671e-01 4.999240600312465643e-01
6.986025573616240214e-01 -7.066490646596075287e-01 1.122566980785590918e-01 3.526556048685112188e-01 4.765689230205186755e-01 8.053049645729792871e-01 -6.225660536863726335e-01 -5.230001539452593384e-01 5.821360217085107536e-01
7.119757766714001068e-01 -6.994609347449001202e-01 6.200721086250499114e-02 4.331072734073838082e-01 5.069256821787316847e-01 7.452814518483933393e-01 -5.527283086243892640e-01 -5.037665664902922780e-01 6.638604245862255171e-01
7.022254186458882774e-01 -7.112546574581141146e-01 3.156380287209106794e-02 5.104015516328469504e-01 5.338401685330861346e-01 6.741698083949984044e-01 -4.963564419833691455e-01 -4.573089619772473524e-01 7.379016166108482988e-01
6.797984298527965930e-01 -7.333213701553119579e-01 1.067065336370387474e-02 5.824071308068877739e-01 5.486273432888962853e-01 5.998416225813747449e-01 -4.457308927536448029e-01 -4.015567285817827070e-01 8.000476016936337587e-01
6.538148311855435102e-01 -7.565294405288464086e-01 -1.376125484576640190e-02 6.482151313206953036e-01 5.506395999418408627e-01 5.259402765550318382e-01 -3.903118113107944542e-01 -3.527878067464922385e-01 8.504101677204281007e-01
6.261019901602962179e-01 -7.783757745164957553e-01 -4.612430555750163252e-02 7.087987138518662134e-01 5.434887530370267061e-01 4.496936274445059167e-01 -3.249625842451043800e-01 -3.142469235618756684e-01 8.919911377769624838e-01
5.902522019208082948e-01 -8.034662154829927960e-01 -7.774560248061812562e-02 7.662640677090264418e-01 5.274121078727802558e-01 3.669820799537863998e-01 -2.538537308484037913e-01 -2.761856423614880152e-01 9.269734485343785746e-01
5.393731682476897715e-01 -8.364409258188237883e-01 -9.717593832733789627e-02 8.218513145446341150e-01 4.977725894728638467e-01 2.770972138992682798e-01 -1.834039316800662456e-01 -2.293229748298870330e-01 9.559152530739661868e-01
4.669636518432283556e-01 -8.794044214934435555e-01 -9.269741806015051322e-02 8.760571702435901997e-01 4.458147155419349139e-01 1.837745191016886825e-01 -1.202862515918984992e-01 -1.670242583101201883e-01 9.785878166081595220e-01
3.796157681720938593e-01 -9.228846897245399639e-01 -6.461979593863596827e-02 9.227071998703233469e-01 3.726245072168883343e-01 9.880485782004065631e-02 -6.710657093443538057e-02 -9.713303296721971514e-02 9.930064864058092411e-01
2.993219643118343321e-01 -9.537318934937963899e-01 -2.831672673956430256e-02 9.538026313950738189e-01 2.982772907423275610e-01 3.593324604388679205e-02 -2.582444625424655180e-02 -3.776417826664831695e-02 9.989529342343946849e-01
2.507743191901804503e-01 -9.680410697355106286e-01 -2.954342571529108320e-03 9.680420465076426950e-01 2.507639932105032443e-01 3.466396171481319656e-03 -2.614771117419429323e-03 -3.729210968974365319e-03 9.999896279249862463e-01
2.456285362842449693e-01 -9.693640239961921479e-01 -1.055687903828970466e-04 9.693639991143031542e-01 2.456284996884831040e-01 2.781400916811602934e-04 -2.436882949110403466e-04 -1.706537284288337387e-04 9.999999557466592304e-01
2.457156307737784484e-01 -9.693419259543860633e-01 -2.436811142259653429e-04 9.693419135733130076e-01 2.457155372198451815e-01 3.596648306714948502e-04 -2.887619637688014821e-04 -3.245855883010648831e-04 9.999999056303574552e-01
2.458649971123069711e-01 -9.693039374618490633e-01 -5.291653062241039691e-04 9.693040087259185977e-01 2.458647297812082688e-01 5.227977411537316783e-04 -3.766468239720929334e-04 -6.414597177207849703e-04 9.999997233332621471e-01
2.459635363889288717e-01 -9.692787472744504029e-01 -8.055117159296400816e-04 9.692789757005038087e-01 2.459630353121275981e-01 6.726998048951236603e-04 -4.539075175509779073e-04 -9.462251938711837293e-04 9.999994493127726258e-01
2.459611052876057857e-01 -9.692792135017650468e-01 -9.700304632329245476e-04 9.692795756081634684e-01 2.459604460765668077e-01 7.505162724150573174e-04 -4.888706968021141368e-04 -1.124828527628940564e-03 9.999992478828299003e-01
2.458556168975229439e-01 -9.693059695339378834e-01 -9.762508955632907479e-04 9.693063477169465703e-01 2.458549761618281093e-01 7.314178701541334746e-04 -4.689515671075240844e-04 -1.126109381710468493e-03 9.999992559807673320e-01
2.456768432574005789e-01 -9.693514318342705272e-01 -8.308356808779343659e-04 9.693517063551436719e-01 2.456763808064075238e-01 6.207255726897094881e-04 -3.975845195399990012e-04 -9.578698841873131828e-04 9.999994622057728488e-01
2.454706505920720150e-01 -9.694038468630112870e-01 -5.842816963586775067e-04 9.694039792720257065e-01 2.454704140315771554e-01 4.481146376223630570e-04 -2.909801836305062365e-04 -6.764039931029033068e-04 9.999997289040489790e-01
2.452851473683828054e-01 -9.694509255385620472e-01 -3.153615325614170630e-04 9.694509610773583974e-01 2.452850717581975815e-01 2.600745316980031209e-04 -1.747760193195348991e-04 -3.695199606628022477e-04 9.999999164541675256e-01
2.451596527398078873e-01 -9.694827139341892774e-01 -1.097783935542933124e-04 9.694827168053476996e-01 2.451596409172895896e-01 1.108197977594635886e-04 -8.052464674523530518e-05 -1.335967983649487896e-04 9.999999878338383663e-01
2.451165320131533654e-01 -9.694936227706185683e-01 -3.377790413815425673e-05 9.694936224553747373e-01 2.451165301316077794e-01 5.171650096909337509e-05 -4.185929522408408460e-05 -4.542403200724860811e-05 9.999999980922286147e-01
2.451165320131533654e-01 -9.694936227706185683e-01 -3.377790413815425673e-05 9.694936224553747373e-01 2.451165301316077794e-01 5.171650096909337509e-05 -4.185929522408408460e-05 -4.542403200724860811e-05 9.999999980922286147e-01
2.451165320131533654e-01 -9.694936227706185683e-01 -3.377790413815425673e-05 9.694936224553747373e-01 2.451165301316077794e-01 5.171650096909337509e-05 -4.185929522408408460e-05 -4.542403200724860811e-05 9.999999980922286147e-01
2.451165320131533654e-01 -9.694936227706185683e-01 -3.377790413815425673e-05 9.694936224553747373e-01 2.451165301316077794e-01 5.171650096909337509e-05 -4.185929522408408460e-05 -4.542403200724860811e-05 9.999999980922286147e-01
2.451165320131533654e-01 -9.694936227706185683e-01 -3.377790413815425673e-05 9.694936224553747373e-01 2.451165301316077794e-01 5.171650096909337509e-05 -4.185929522408408460e-05 -4.542403200724860811e-05 9.999999980922286147e-01
2.451165320131533654e-01 -9.694936227706185683e-01 -3.377790413815425673e-05 9.694936224553747373e-01 2.451165301316077794e-01 5.171650096909337509e-05 -4.185929522408408460e-05 -4.542403200724860811e-05 9.999999980922286147e-01


==> inkscape/method_overview.pdf_tex <==
%% Creator: Inkscape 1.4.2 (ebf0e940d0, 2025-05-08), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'method_overview.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{135.13558816bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.6799063)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{method_overview.pdf}}%
  \end{picture}%
\endgroup%


==> inkscape/planning_overview_robot.pdf_tex <==
%% Creator: Inkscape 1.4.2 (ebf0e940d0, 2025-05-08), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'planning_overview_robot.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{178.79811084bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.857965)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{planning_overview_robot.pdf}}%
  \end{picture}%
\endgroup%

